Semantic Transferability of Generative Rate-Distortion-Perception Systems

Generative lossy compression combines a rate-limited representation with a stochastic decoder that preserves source-dependent information while generating unresolved detail. We ask what remains reusable when a rate-distortion-perception (RDP) system selected for one operating point is transferred to a prescribed conditional-generation task. We distinguish the single-letter RDP factorization from its block-code implementation and compare Full Redesign with three increasingly restrictive transfer strategies. Renderer-Only Transfer retains only the renderer and redesigns semantic steering. Representation-Induced Transfer additionally retains the semantic latent law induced by the original representation. Full-Model Transfer retains a compatible RDP code, marginalizing over the task conditional law to form its semantic encoder. For finite alphabets, we characterize Renderer-Only Transfer's exact compression-common-randomness rate region, renderer-hull controllability condition, and compression-rate penalty relative to Full Redesign. Under unlimited common randomness, this penalty is the minimum residual semantic information $I(S;U|X)$ forced by the inherited renderer. Representation-Induced Transfer is exact if and only if the semantic condition depends on the source only through the recurrent-class label $C$ of the end-to-end RDP test channel. Every compatible RDP code reused under Full-Model Transfer preserves $C$ and supports every task satisfying $X-C-S$. Any additionally transferable within-class semantic dependence must satisfy $I(S;X|C)\le R_0-H(C)$, where $R_0$ is the inherited compression rate. The bound is exact when $R_0=H(C)$. A scalar Gaussian specialization yields a renderer-noise controllability threshold, a closed-form transfer penalty, and examples of identical Gaussian RDP test channels with different Renderer-Only Transfer capabilities.

==> numerical_plots/gaussian_transfer/data/controllability.dat <==
Rc0 D0_04 D0_08 D0_12 D0_16
0 0.89442719099991586 0.7745966692414834 0.63245553203367588 0.44721359549995787
0.0050000000000000001 0.89481475381469477 0.77549202751717861 0.63410158445109222 0.45032402461342619
0.01 0.89520247146303655 0.77638837286242168 0.63575174729748074 0.45345495534089825
0.014999999999999999 0.89559033089639917 0.77728565838859842 0.63740585638213665 0.4566053779079377
0.02 0.89597831904766201 0.77818383701424998 0.63906374595740933 0.45977425783808096
0.025000000000000001 0.89636642283317047 0.77908286147848294 0.64072524882664494 0.46296053872812781
0.029999999999999999 0.89675462915478588 0.77998268435447538 0.64239019645376061 0.46616314510895984
0.035000000000000003 0.89714292490193948 0.78088325806306469 0.64405841907425854 0.46938098537025819
0.040000000000000001 0.89753129695368894 0.78178453488641109 0.64572974580747566 0.47261295472712767
0.044999999999999998 0.89791973218077892 0.78268646698172317 0.64740400476986937 0.475857938206589
0.050000000000000003 0.89830821744770273 0.78358900639503903 0.64908102318913341 0.47911481363216651
0.055 0.89869673961476471 0.78449210507504774 0.65076062751894126 0.48238245458536383
0.059999999999999998 0.89908528554014344 0.78539571488694604 0.65244264355410864 0.48565973332366036
0.065000000000000002 0.89947384208195447 0.78629978762631636 0.65412689654597322 0.48894552363575533
0.070000000000000007 0.89986239610031116 0.78720427503301704 0.65581321131778492 0.49223870361610156
0.074999999999999997 0.90025093445938453 0.78810912880507555 0.65750141237990711 0.49553815834227455
0.080000000000000002 0.90063944402945917 0.78901430061257205 0.65919132404462744 0.49884278244037528
0.085000000000000006 0.90102791168898633 0.78991974211150506 0.66088277054038247 0.50215148252543851
0.089999999999999997 0.90141632432663221 0.79082540495762865 0.66257557612520324 0.50546317950565933
0.095000000000000001 0.90180466884332167 0.79173124082025093 0.66426956519919378 0.50877681074114234
0.10000000000000001 0.90219293215427565 0.79263720139598315 0.66596456241585733 0.51209133204976687
0.105 0.90258110119104173 0.79354323842243124 0.6676603927920951 0.51540571955462799
0.11 0.90296916290351825 0.79444930369181865 0.66935688181670239 0.51871897136932299
0.115 0.90335710426196925 0.79535534906453054 0.6710538555571981 0.52203010911908199
0.12 0.90374491225903131 0.79626132648257208 0.67275114076482878 0.52533817929736715
0.125 0.90413257391171076 0.79716718798292874 0.67444856497759453 0.52864225445906954
0.13 0.90452007626336961 0.79807288571082113 0.67614595662115318 0.53194143425280949
0.13500000000000001 0.90490740638570255 0.7989783719328456 0.67784314510746824 0.53523484629607121
0.14000000000000001 0.90529455138069981 0.79988359904998985 0.6795399609310685 0.53852164689798765
0.14499999999999999 0.90568149838259948 0.80078851961051756 0.68123623576280568 0.54180102163552291
0.14999999999999999 0.90606823455982555 0.80169308632271241 0.68293180254099262 0.54507218578958005
0.155 0.9064547471169131 0.80259725206747179 0.68462649555982513 0.54833438464820006
0.16 0.90684102329641869 0.80350096991074615 0.68632015055499129 0.55158689368451241
0.16500000000000001 0.90722705038081486 0.80440419311581202 0.6880126047863836 0.55482901861746581
0.17000000000000001 0.90761281569437058 0.80530687515537425 0.68970369711783963 0.55806009536360524
0.17500000000000002 0.90799830660501379 0.80620896972348877 0.69139326809384383 0.5612794898882939
0.17999999999999999 0.90838351052617772 0.80711043074729982 0.69308116001313125 0.56448659796480671
0.185 0.90876841491862925 0.80801121239858376 0.69476721699914734 0.56768084484965708
0.19 0.90915300729227966 0.80891126910509503 0.69645128506731813 0.57086168488238032
0.19500000000000001 0.90953727520797567 0.80981055556170567 0.69813321218910473 0.57402860101778908
0.20000000000000001 0.90992120627927209 0.8107090267413346 0.69981284835281277 0.57718110429844616
0.20500000000000002 0.91030478817418348 0.81160663790566023 0.70149004562114525 0.58031873327479522
0.20999999999999999 0.91068800861691668 0.81250334461561102 0.70316465818548834 0.58344105338003427
0.215 0.91107085538958099 0.81339910274162941 0.70483654241693117 0.58654765626644523
0.22 0.91145331633387794 0.81429386847370366 0.70650555691402606 0.58963815910949413
0.22500000000000001 0.91183537935276804 0.81518759833116528 0.70817156254730418 0.59271220388560675
0.23000000000000001 0.91221703241211594 0.81608024917224409 0.70983442250056583 0.59576945662911118
0.23500000000000001 0.91259826354231199 0.81697177820338174 0.71149400230897486 0.59880960667341965
0.23999999999999999 0.91297906083987057 0.81786214298829607 0.71315016989398738 0.60183236588111366
0.245 0.91335941246900465 0.81875130145679698 0.71480279559515858 0.60483746786718884
0.25 0.91373930666317582 0.81963921191334621 0.71645175219886603 0.60782466721932749
0.255 0.91411873172661984 0.8205258330453632 0.71809691496400474 0.61079373871868525
0.26000000000000001 0.91449767603584631 0.82141112393127158 0.71973816164470394 0.61374447656431819
0.26500000000000001 0.91487612804111429 0.82229504404828579 0.7213753725101264 0.61667669360403543
0.27000000000000002 0.91525407626788058 0.82317755327993425 0.72300843036141205 0.61959022057413238
0.27500000000000002 0.91563150931822268 0.82405861192332031 0.72463722054583202 0.62248490535015955
0.28000000000000003 0.9160084158722348 0.82493818069611768 0.72626163096822161 0.6253606122105948
0.28500000000000003 0.9163847846893971 0.8258162207432993 0.7278815520997669 0.62821722111502243
0.28999999999999998 0.91676060460991782 0.82669269364360198 0.72949687698421695 0.63105462699818049
0.29499999999999998 0.91713586455604768 0.82756756141572141 0.73110750124160062 0.63387273908100672
0.29999999999999999 0.91751055353336719 0.82844078652424191 0.73271332306952697 0.63667148019961683
0.30499999999999999 0.9178846606320451 0.82931233188529963 0.73431424324214956 0.6394507861529497
0.31 0.91825817502806939 0.83018216087197805 0.73591016510687668 0.64221060506965644
0.315 0.91863108598444965 0.83105023731943917 0.73750099457891127 0.64495089679464457
0.32000000000000001 0.91900338285239003 0.83191652552978834 0.73908664013370418 0.64767163229556091
0.32500000000000001 0.91937505507243511 0.8327809902766764 0.7406670127974051 0.65037279308936724
0.33000000000000002 0.91974609217558467 0.83364359680963873 0.74224202613539647 0.65305437068905536
0.33500000000000002 0.92011648378438127 0.834504310858174 0.74381159623899407 0.65571636607045403
0.34000000000000002 0.92048621961396704 0.83536309863556291 0.74537564171040083 0.65835878915899004
0.34500000000000003 0.92085528947311179 0.83621992684243007 0.74693408364599601 0.6609816583361996
0.35000000000000003 0.92122368326521142 0.83707476267005121 0.74848684561804391 0.66358499996571374
0.35499999999999998 0.92159139098925746 0.83792757380340743 0.7500338536549076 0.66616884793839692
0.35999999999999999 0.92195840274077479 0.83877832842398881 0.75157503621984412 0.66873324323625993
0.36499999999999999 0.92232470871273264 0.83962699521235085 0.75311032418846791 0.67127823351474203
0.37 0.92269029919642354 0.84047354335042701 0.75463965082495754 0.67380387270291608
0.375 0.92305516458231252 0.84131794252359837 0.75616295175708759 0.67631022062114865
0.38 0.92341929536085865 0.84216016292252582 0.757680164950158 0.67879734261572766
0.38500000000000001 0.92378268212330361 0.84300017524474657 0.75919123067990124 0.68126530920995299
0.39000000000000001 0.92414531556243296 0.84383795069603929 0.76069609150443551 0.68371419577117576
0.39500000000000002 0.92450718647330665 0.84467346099156149 0.76219469223534086 0.68614408219326406
0.40000000000000002 0.9248682857539593 0.84550667835676174 0.76368697990792189 0.68855505259397276
0.40500000000000003 0.9252286044060718 0.84633757552807176 0.7651729037507311 0.69094719502668756
0.41000000000000003 0.92558813353561276 0.84716612575338246 0.76665241515441462 0.69332060120602512
0.41500000000000004 0.92594686435345008 0.84799230279230575 0.76812546763994549 0.69567536624676529
0.41999999999999998 0.92630478817593398 0.84881608091622962 0.76959201682630662 0.69801158841560629
0.42499999999999999 0.9266618964254496 0.84963743490816757 0.77105202039768295 0.70032936889523545
0.42999999999999999 0.92701818063094155 0.85045634006240856 0.77250543807021987 0.70262881156022228
0.435 0.9273736324284082 0.85127277218397079 0.77395223155840487 0.70491002276424553
0.44 0.92772824356136807 0.85208670758786476 0.77539236454112392 0.70717311113818382
0.44500000000000001 0.92808200588129686 0.85289812309816815 0.77682580262744638 0.70941818739860596
0.45000000000000001 0.9284349113480358 0.85370699604691991 0.77825251332218481 0.71164536416621282
0.45500000000000002 0.92878695203017225 0.85451330427283434 0.77967246599127926 0.71385475579379487
0.46000000000000002 0.9291381201053911 0.85531702611984406 0.78108563182705038 0.7160464782032836
0.46500000000000002 0.92948840786079889 0.85611814043547207 0.78249198381336327 0.71822064873148816
0.47000000000000003 0.92983780769322 0.85691662656904133 0.78389149669074487 0.72037738598412193
0.47500000000000003 0.93018631210946479 0.85771246436972326 0.78528414692149273 0.72251680969774035
0.47999999999999998 0.93053391372657102 0.85850563418443238 0.78666991265481279 0.72463904060922046
0.48499999999999999 0.93088060527201755 0.85929611685557061 0.78804877369202064 0.72674420033243137
0.48999999999999999 0.93122637958391175 0.86008389371862515 0.78942071145184101 0.72883241124175435
0.495 0.93157122961114947 0.86086894659962576 0.79078570893583522 0.73090379636212699
0.5 0.93191514841355017 0.86165125781246632 0.79214375069398701 0.73295847926530022
0.505 0.93225812916196371 0.86243081015609302 0.79349482279047556 0.73499658397200263
0.51000000000000001 0.93260016513835398 0.86320758691156718 0.79483891276966001 0.73701823485973161
0.51500000000000001 0.93294124973585479 0.86398157183900381 0.79617600962230151 0.73902355657588814
0.52000000000000002 0.93328137645880194 0.86475274917439338 0.79750610375204611 0.74101267395599857
0.52500000000000002 0.93362053892273977 0.86552110362630885 0.79882918694218807 0.74298571194676499
0.53000000000000003 0.93395873085440384 0.8662866203725047 0.80014525232273559 0.74494279553370801
0.53500000000000003 0.93429594609167799 0.86704928505640988 0.80145429433779625 0.74688404967316846
0.54000000000000004 0.93463217858352943 0.86780908378352206 0.80275630871329928 0.74880959922844936
0.54500000000000004 0.93496742238991826 0.86856600311770438 0.80405129242507123 0.75071956890988778
0.55000000000000004 0.93530167168168532 0.86932003007739156 0.80533924366727905 0.75261408321865786
0.55500000000000005 0.93563492074041588 0.87007115213170805 0.80662016182125285 0.75449326639411063
0.56000000000000005 0.93596716395828206 0.87081935719650294 0.8078940474247025 0.7563572423644741
0.56500000000000006 0.93629839583786145 0.87156463363030612 0.80916090214133762 0.7582061347007325
0.57000000000000006 0.93662861099193573 0.8723069702302082 0.81042072873089932 0.76004006657352863
0.57500000000000007 0.9369578041432659 0.87304635622767135 0.81167353101961637 0.76185916071292381
0.57999999999999996 0.937285970124348 0.87378278128427078 0.81291931387109007 0.76366353937087084
0.58499999999999996 0.9376131038771468 0.87451623548737434 0.8141580831576154 0.76545332428625468
0.58999999999999997 0.93793920045280987 0.87524670934576232 0.81538984573194595 0.76722863665236829
0.59499999999999997 0.93826425501136168 0.8759741937851917 0.81661460939950559 0.76898959708669001
0.59999999999999998 0.93858826282137731 0.87669868014390739 0.8178323828910522 0.77073632560284477
0.60499999999999998 0.93891121925963761 0.87742016016810642 0.81904317583579733 0.77246894158462964
0.60999999999999999 0.93923311981076496 0.87813862600735637 0.82024699873498341 0.77418756376199283
0.61499999999999999 0.93955396006684133 0.87885407020997197 0.8214438629359212 0.77589231018886273
0.62 0.93987373572700683 0.87956648571835461 0.82263378060648895 0.77758329822272454
0.625 0.94019244259704204 0.88027586586429596 0.82381676471009357 0.77926064450585164
0.63 0.94051007658893193 0.88098220436425045 0.82499282898109383 0.78092446494809942
0.63500000000000001 0.94082663372041309 0.88168549531458051 0.8261619879006874 0.78257487471117704
0.64000000000000001 0.94114211011450477 0.88238573318677327 0.82732425667325604 0.7842119881943157
0.64500000000000002 0.94145650199902309 0.88308291282263862 0.82847965120317402 0.78583591902125483
0.65000000000000002 0.94176980570607971 0.88377702942948511 0.82962818807207162 0.78744678002847457
0.65500000000000003 0.94208201767156552 0.88446807857528065 0.83076988451655542 0.78904468325460353
0.66000000000000003 0.94239313443461814 0.885156056183799 0.831904758406383 0.79062973993093644
0.66500000000000004 0.94270315263707638 0.88584095852975409 0.833032828223085 0.7922020604729979
0.67000000000000004 0.94301206902291879 0.88652278223392844 0.83415411303903642 0.79376175447309527
0.67500000000000004 0.94331988043768955 0.88720152425829246 0.83526863249696937 0.79530893069380026
0.68000000000000005 0.9436265838279102 0.88787718190112208 0.83637640678992564 0.79684369706230984
0.68500000000000005 0.94393217624047843 0.88854975279211523 0.83747745664164441 0.79836616066563193
0.69000000000000006 0.94423665482205443 0.88921923488750843 0.83857180328737979 0.79987642774655165
0.69500000000000006 0.94454001681843403 0.88988562646519798 0.83965946845514439 0.80137460370032765
0.70000000000000007 0.94484225957391088 0.89054892611986569 0.84074047434737353 0.80286079307208025
0.70499999999999996 0.94514338053062685 0.89120913275811331 0.84181484362300651 0.80433509955482618
0.70999999999999996 0.94544337722790983 0.89186624559360583 0.84288259937997645 0.80579762598812399
0.71499999999999997 0.94574224730160317 0.89252026414222685 0.84394376513810732 0.8072484743572913
0.71999999999999997 0.94603998848338167 0.89317118821724706 0.84499836482240898 0.80868774579315938
0.72499999999999998 0.94633659860006036 0.89381901792450924 0.84604642274676756 0.81011554057233337
0.72999999999999998 0.9466320755728912 0.89446375365762865 0.84708796359802341 0.81153195811792367
0.73499999999999999 0.94692641741685135 0.8951053960932136 0.84812301242043198 0.81293709700072325
0.73999999999999999 0.94721962223992284 0.89574394618610576 0.84915159460050094 0.81433105494079716
0.745 0.94751168824236254 0.89637940516464276 0.85017373585219858 0.81571392880946325
0.75 0.94780261371596408 0.89701177452594361 0.85118946220252556 0.81708581463163399
0.755 0.94809239704331238 0.89764105603121991 0.85219879997744685 0.81844680758849886
0.76000000000000001 0.94838103669702967 0.89826725170111266 0.85320177578817491 0.81979700202052308
0.76500000000000001 0.94866853123901462 0.89889036381105669 0.85419841651779971 0.8211364914307413
0.77000000000000002 0.94895487931967482 0.89951039488667417 0.85518874930825928 0.82246536848832652
0.77500000000000002 0.94924007967715129 0.90012734769919711 0.85617280154764375 0.82378372503241426
0.78000000000000003 0.94952413113653855 0.90074122526092282 0.8571506008578279 0.82509165207616486
0.78500000000000003 0.94980703260909694 0.90135203082069926 0.85812217508242505 0.8263892398110454
0.79000000000000004 0.95008878309146028 0.90195976785944576 0.85908755227505806 0.82767657761131685
0.79500000000000004 0.95036938166483786 0.90256444008570613 0.86004676068793806 0.82895375403870786
0.80000000000000004 0.95064882749421131 0.90316605143123752 0.86099982876074888 0.83022085684726465
0.80500000000000005 0.95092711982752687 0.90376460604663578 0.86194678510982792 0.8314779729883609
0.81000000000000005 0.95120425799488284 0.90436010829699676 0.86288765851763882 0.83272518861585365
0.81500000000000006 0.95148024140771337 0.90495256275761549 0.86382247792253097 0.83396258909137588
0.82000000000000006 0.95175506955796818 0.90554197420972327 0.86475127240877814 0.83519025898975208
0.82500000000000007 0.95202874201728838 0.90612834763626426 0.86567407119689121 0.83640828210452545
0.83000000000000007 0.95230125843617974 0.90671168821771109 0.86659090363419988 0.83761674145358844
0.83499999999999996 0.95257261854318176 0.90729200132792065 0.86750179918569637 0.83881571928490539
0.83999999999999997 0.95284282214403582 0.90786929253003146 0.86840678742513755 0.84000529708231753
0.84499999999999997 0.95311186912084855 0.90844356757240008 0.86930589802639679 0.84118555557142349
0.84999999999999998 0.95337975943125552 0.90901483238458203 0.87019916075506376 0.84235657472552516
0.85499999999999998 0.95364649310758054 0.90958309307335228 0.8710866054602826 0.84351843377163216
0.85999999999999999 0.95391207025599556 0.91014835591876941 0.87196826206682865 0.84467121119651833
0.86499999999999999 0.95417649105567703 0.91071062737028297 0.87284416056741121 0.84581498475282135
0.87 0.95443975575796292 0.9112699140428826 0.87371433101520468 0.84694983146518066
0.875 0.95470186468550733 0.91182622271329183 0.87457880351659723 0.84807582763640699
0.88 0.95496281823143581 0.91237956031620482 0.87543760822415495 0.84919304885367763
0.88500000000000001 0.95522261685849863 0.91292993394056787 0.87629077532979571 0.85030156999475359
0.89000000000000001 0.95548126109822529 0.9134773508259032 0.8771383350581673 0.85140146523420912
0.89500000000000002 0.95573875155007826 0.91402181835867924 0.87798031766022677 0.85249280804967587
0.90000000000000002 0.95599508888060658 0.91456334406872386 0.87881675340701348 0.85357567122808953
0.90500000000000003 0.95625027382260119 0.91510193562568209 0.87964767258361387 0.85465012687194075
0.91000000000000003 0.95650430717424972 0.91563760083551904 0.88047310548331315 0.85571624640552391
0.91500000000000004 0.95675718979829172 0.91617034763706673 0.88129308240192583 0.85677410058117853
0.92000000000000004 0.95700892262117687 0.9167001840986162 0.8821076336323066 0.85782375948552358
0.92500000000000004 0.9572595066322227 0.91722711841455351 0.88291678945903262 0.85886529254567756
0.93000000000000005 0.95750894288277411 0.91775115890204118 0.88372058015325439 0.85989876853546454
0.93500000000000005 0.95775723248536504 0.91827231399774334 0.88451903596771186 0.86092425558160113
0.94000000000000006 0.95800437661288129 0.91879059225459581 0.88531218713191062 0.86194182116986218
0.94500000000000006 0.95825037649772571 0.91930600233862059 0.88610006384745454 0.86295153215122367
0.95000000000000007 0.95849523343098542 0.91981855302578475 0.88688269628353122 0.86395345474797935
0.95500000000000007 0.95873894876160126 0.92032825319890255 0.88766011457254634 0.86494765455983003
0.95999999999999996 0.95898152389554014 0.92083511184458355 0.88843234880590249 0.86593419656994186
0.96499999999999997 0.95922296029496945 0.92133913805022216 0.88919942902991989 0.86691314515097428
0.96999999999999997 0.95946325947743438 0.92184034100103351 0.8899613852418945 0.86788456407107284
0.97499999999999998 0.95970242301503905 0.92233872997712985 0.89071824738629046 0.86884851649982842
0.97999999999999998 0.95994045253362881 0.92283431435064311 0.89147004535106333 0.86980506501419863
0.98499999999999999 0.96017734971197843 0.92332710358288872 0.8922168089641106 0.87075427160439201
0.98999999999999999 0.96041311628098125 0.92381710722157306 0.89295856798984663 0.87169619767971307
0.995 0.96064775402284319 0.9243043348980432 0.89369535212589768 0.87263090407436628
1 0.96088126477027991 0.924788796324579 0.89442719099991586 0.87355845105321972
1.0050000000000001 0.96111365040571817 0.92527050129172772 0.89515411416650625 0.87447889831752557
1.01 0.96134491286050039 0.92574945966568001 0.89587615110426677 0.87539230501059717
1.0150000000000001 0.96157505411409405 0.92622568138568684 0.89659333121293616 0.87629872972344347
1.02 0.96180407619330477 0.92669917646151956 0.89730568381064768 0.87719823050035695
1.0249999999999999 0.96203198117149302 0.92716995497096855 0.8980132381312862 0.87809086484445764
1.03 0.96225877116779668 0.92763802705738407 0.89871602332194467 0.87897668972319076
1.0349999999999999 0.9624844483463566 0.92810340292725668 0.89941406844047889 0.87985576157377687
1.04 0.9627090149155475 0.92856609284783753 0.90010740245315646 0.88072813630861724
1.0449999999999999 0.96293247312721342 0.92902610714479894 0.90079605423239872 0.88159386932064998
1.05 0.96315482527590723 0.92948345619993322 0.90148005255461183 0.88245301548866018
1.0549999999999999 0.96337607369813605 0.92993815044889094 0.90215942609810529 0.88330562918254019
1.0600000000000001 0.96359622077161111 0.93039020037895814 0.90283420344109577 0.88415176426850428
1.0649999999999999 0.9638152689145022 0.93083961652687075 0.90350441305979345 0.88499147411425294
1.0700000000000001 0.9640332205846972 0.9312864094766673 0.90417008332656823 0.88582481159408977
1.075 0.96425007827906795 0.93173058985757951 0.90483124250819413 0.88665182909398954
1.0800000000000001 0.96446584453273965 0.93217216834195893 0.90548791876417056 0.88747257851661743
1.085 0.96468052191836695 0.93261115564324104 0.90614014014511601 0.88828711128630067
1.0900000000000001 0.96489411304541428 0.93304756251394538 0.90678793459123497 0.88909547835394986
1.095 0.96510662055944196 0.93348139974371147 0.90743132993085251 0.88989773020193275
1.1000000000000001 0.96531804714139879 0.93391267815737045 0.90807035387901947 0.89069391684889998
1.105 0.96552839550691827 0.9343414086130517 0.9087050340361803 0.89148408785456101
1.1100000000000001 0.96573766840562214 0.93476760200032405 0.90933539788690831 0.89226829232441274
1.115 0.96594586862042797 0.93519126923837159 0.90996147279869954 0.89304657891441941
1.1200000000000001 0.96615299896686435 0.93561242127420308 0.91058328602082994 0.89381899583564528
1.125 0.96635906229238955 0.93603106908089562 0.91120086468326977 0.89458559085883804
1.1300000000000001 0.96656406147571816 0.9364472236558703 0.91181423579565479 0.8953464113189662
1.135 0.96676799942615144 0.93686089601920142 0.91242342624631378 0.8961015041197079
1.1400000000000001 0.96697087908291546 0.93727209721195781 0.91302846280134886 0.89685091573789288
1.145 0.96717270341450357 0.93768083829457616 0.91362937210376816 0.89759469222789834
1.1500000000000001 0.96737347541802543 0.9380871303452657 0.91422618067266959 0.89833287922599636
1.155 0.96757319811856213 0.93849098445844414 0.91481891490247302 0.89906552195465683
1.1599999999999999 0.96777187456852676 0.93889241174320415 0.91540760106220065 0.89979266522680301
1.165 0.96796950784703184 0.93929142332181059 0.9159922652948036 0.90051435345002273
1.1699999999999999 0.96816610105926104 0.93968803032822734 0.91657293361653303 0.90123063063073172
1.175 0.96836165733584934 0.94008224390667361 0.91714963191635535 0.90194154037829488
1.1799999999999999 0.96855617983226683 0.94047407521020943 0.91772238595540934 0.90264712590910057
1.1850000000000001 0.96874967172821003 0.9408635353993503 0.91829122136650398 0.90334743005059093
1.1899999999999999 0.96894213622699932 0.94125063564070965 0.9188561636536573 0.90404249524524882
1.1950000000000001 0.96913357655498134 0.94163538710566963 0.91941723819167176 0.90473236355454034
1.2 0.96932399596093843 0.94201780096907872 0.91997447022574852 0.90541707666281457
1.2050000000000001 0.96951339771550404 0.94239788840797845 0.9205278848711379 0.90609667588115916
1.21 0.96970178511058358 0.94277566060035378 0.92107750711282399 0.90677120215121521
1.2150000000000001 0.96988916145878257 0.94315112872391382 0.92162336180524418 0.90744069604894795
1.22 0.97007553009283964 0.94352430395489462 0.92216547367204105 0.90810519778837695
1.2250000000000001 0.97026089436506613 0.94389519746689032 0.92270386730584675 0.90876474722526457
1.23 0.97044525764679235 0.94426382042970936 0.92323856716809782 0.90941938386076238
1.2350000000000001 0.97062862332781885 0.9446301840082536 0.92376959758888033 0.91006914684501861
1.24 0.97081099481587441 0.94499429936142465 0.92429698276680372 0.91071407498074386
1.2450000000000001 0.97099237553608075 0.94535617764105262 0.92482074676890347 0.91135420672673784
1.25 0.97117276893042159 0.94571582999084891 0.9253409135305698 0.91198958020137577
1.2550000000000001 0.97135217845721922 0.94607326754538357 0.9258575068555035 0.91262023318605667
1.26 0.97153060759061693 0.94642850142908397 0.92637055041569727 0.91324620312861227
1.2650000000000001 0.97170805982006714 0.9467815427552575 0.92688006775144138 0.91386752714667763
1.27 0.97188453864982516 0.94713240262513676 0.92738608227135311 0.9144842420310243
1.2750000000000001 0.97206004759844977 0.94748109212694576 0.92788861725242977 0.91509638424885598
1.28 0.97223459019831004 0.94782762233498841 0.92838769584012326 0.91570398994706614
1.2849999999999999 0.97240816999509649 0.94817200430875881 0.92888334104843695 0.91630709495546026
1.29 0.97258079054734015 0.94851424909207138 0.92937557576004293 0.9169057347899412
1.2949999999999999 0.9727524554259358 0.9488543677122131 0.92986442272641923 0.91749994465565787
1.3 0.9729231682136732 0.94919237117911481 0.93034990456800692 0.91808975945012006
1.3049999999999999 0.9730929325047718 0.94952827048454325 0.93083204377438633 0.91867521376627648
1.3100000000000001 0.97326175190442299 0.94986207660131283 0.93131086270446972 0.9192563418955596
1.3149999999999999 0.97342963002833816 0.950193800482516 0.93178638358671384 0.91983317783089447
1.3200000000000001 0.9735965705023012 0.95052345306077379 0.93225862851934727 0.92040575526967472
1.325 0.97376257696172874 0.95085104524750397 0.93272761947061555 0.92097410761670517
1.3300000000000001 0.97392765305123408 0.95117658793220883 0.93319337827904125 0.92153826798711069
1.335 0.9740918024241989 0.95150009198177954 0.93365592665369912 0.92209826920921145
1.3400000000000001 0.97425502874234882 0.95182156823982023 0.93411528617450645 0.92265414382736799
1.345 0.97441733567533617 0.95214102752598717 0.93457147829252718 0.92320592410479174
1.3500000000000001 0.97457872690032732 0.95245848063534821 0.93502452433028949 0.92375364202632615
1.355 0.97473920610159603 0.95277393833775581 0.93547444548211656 0.92429732930119379
1.3600000000000001 0.97489877697012262 0.95308741137723962 0.93592126281446986 0.92483701736571577
1.365 0.9750574432031982 0.95339891047141323 0.9363649972663044 0.92537273738599712
1.3700000000000001 0.97521520850403465 0.95370844631089846 0.93680566964943646 0.92590452026058523
1.375 0.97537207658138003 0.95401602955876452 0.93724330064892092 0.92643239662309551
1.3800000000000001 0.9755280511491401 0.95432167084998309 0.93767791082344076 0.92695639684480979
1.385 0.9756831359260032 0.95462538079089854 0.93810952060570652 0.92747655103724402
1.3900000000000001 0.97583733463507349 0.95492716995871296 0.93853815030286547 0.92799288905468824
1.395 0.97599065100350713 0.95522704890098653 0.93896382009692003 0.92850544049671679
1.4000000000000001 0.9761430887621545 0.95552502813515117 0.93938655004515592 0.92901423471067202
1.405 0.97629465164520801 0.95582111814803938 0.93980636008057916 0.92951930079411849
1.4099999999999999 0.97644534338985489 0.95611532939542654 0.94022327001236039 0.93002066759727142
1.415 0.97659516773593502 0.95640767230158719 0.94063729952628872 0.93051836372539609
1.4199999999999999 0.97674412842560399 0.95669815725886431 0.94104846818523191 0.93101241754118236
1.425 0.97689222920300156 0.956986794627252 0.94145679542960459 0.93150285716709125
1.4299999999999999 0.97703947381392464 0.95727359473399143 0.94186230057784392 0.93198971048767576
1.4350000000000001 0.97718586600550572 0.95755856787317872 0.94226500282689052 0.93247300515187692
1.4399999999999999 0.97733140952589626 0.95784172430538572 0.94266492125267731 0.93295276857529186
1.4450000000000001 0.97747610812395447 0.95812307425729371 0.94306207481062398 0.93342902794241944
1.45 0.97761996554893893 0.95840262792133757 0.94345648233613644 0.93390181020887919
1.4550000000000001 0.97776298555020646 0.9586803954553631 0.94384816254511339 0.9343711421036055
1.46 0.9779051718769145 0.95895638698229535 0.94423713403445608 0.93483705013101936
1.4650000000000001 0.97804652827772975 0.95923061258981801 0.94462341528258575 0.93529956057317387
1.47 0.978187058500539 0.95950308233006498 0.94500702464996256 0.93575869949187707
1.4750000000000001 0.97832676629216742 0.95977380621932118 0.94538798037961214 0.93621449273079171
1.48 0.9784656553980996 0.96004279423773553 0.94576630059765388 0.93666696591751086
1.4850000000000001 0.97860372956220587 0.96031005632904443 0.94614200331383502 0.93711614446561153
1.49 0.97874099252647362 0.96057560240030393 0.94651510642206738 0.93756205357668521
1.4950000000000001 0.97887744803074206 0.9608394423216341 0.94688562770096796 0.93800471824234644
1.5 0.97901309981244256 0.96110158592597172 0.94725358481440336 0.93844416324621893
1.5050000000000001 0.9791479516063426 0.96136204300883377 0.94761899531203642 0.9388804131659001
1.51 0.97928200714429481 0.96162082332808951 0.94798187662987654 0.93931349237490447
1.5150000000000001 0.97941527015498975 0.96187793660374254 0.9483422460908324 0.93974342504458552
1.52 0.97954774436371361 0.9621333925177219 0.94870012090526712 0.94017023514603593
1.5250000000000001 0.97967943349210951 0.96238720071368211 0.94905551817155653 0.94059394645196881
1.53 0.97981034125794375 0.96263937079681161 0.94940845487664771 0.94101458253857617
1.5350000000000001 0.97994047137487539 0.96288991233365062 0.94975894789662241 0.9414321667873693
1.54 0.98006982755223138 0.96313883485191676 0.95010701399725961 0.94184672238699807
1.5449999999999999 0.98019841349478365 0.96338614784033882 0.95045266983460097 0.94225827233505055
1.55 0.98032623290253251 0.96363186074850016 0.95079593195551826 0.94266683943983343
1.5549999999999999 0.98045328947049237 0.96387598298668731 0.95113681679828088 0.94307244632213294
1.5600000000000001 0.9805795868884829 0.96411852392574915 0.95147534069312567 0.9434751154169575
1.5649999999999999 0.98070512884092242 0.96435949289696188 0.95181151986282719 0.94387486897526007
1.5700000000000001 0.98082991900662664 0.96459889919190223 0.95214537042326919 0.94427172906564372
1.575 0.98095396105861044 0.964836752062328 0.95247690838401644 0.94466571757604778
1.5800000000000001 0.98107725866389428 0.96507306072006527 0.95280614964888855 0.94505685621541624
1.585 0.98119981548331292 0.96530783433690293 0.95313311001653211 0.94544516651534782
1.5900000000000001 0.98132163517132964 0.96554108204449429 0.95345780518099521 0.94583066983172981
1.595 0.98144272137585253 0.96577281293426487 0.95378025073230122 0.94621338734635208
1.6000000000000001 0.98156307773805551 0.96600303605732751 0.95410046215702315 0.94659334006850648
1.605 0.98168270789220291 0.96623176042440306 0.95441845483885834 0.94697054883656739
1.6100000000000001 0.98180161546547651 0.96645899500574806 0.95473424405920182 0.94734503431955619
1.615 0.98191980407780743 0.9666847487310879 0.95504784499772133 0.94771681701868882
1.6200000000000001 0.98203727734171053 0.96690903048955712 0.95535927273293086 0.94808591726890756
1.625 0.98215403886212338 0.96713184912964412 0.95566854224276387 0.94845235524039573
1.6300000000000001 0.98227009223624706 0.96735321345914338 0.95597566840514714 0.94881615094007721
1.635 0.98238544105339143 0.9675731322451111 0.95628066599857275 0.94917732421309942
1.6400000000000001 0.98250008889482376 0.96779161421382909 0.95658354970267023 0.94953589474430111
1.645 0.98261403933361968 0.96800866805077146 0.95688433409877771 0.94989188205966502
1.6500000000000001 0.98272729593451869 0.96822430240057822 0.95718303367051305 0.95024530552775455
1.655 0.98283986225378162 0.96843852586703383 0.95747966280434249 0.9505961843611358
1.6600000000000001 0.98295174183905176 0.96865134701304978 0.95777423579015009 0.95094453761778441
1.665 0.98306293822921964 0.96886277436065393 0.95806676682180503 0.95129038420247902
1.6699999999999999 0.98317345495428998 0.96907281639098275 0.95835726999772863 0.95163374286817759
1.675 0.98328329553525218 0.96928148154427918 0.95864575932145957 0.95197463221738232
1.6799999999999999 0.98339246348395348 0.96948877821989543 0.9589322487022176 0.95231307070348814
1.6850000000000001 0.9835009623029759 0.96969471477629998 0.95921675195546807 0.95264907663211873
1.6899999999999999 0.98360879548551483 0.96989929953108822 0.95949928280348151 0.95298266816244737
1.6950000000000001 0.98371596651526161 0.97010254076099889 0.9597798548758959 0.95331386330850554
1.7 0.9838224788662886 0.97030444670193305 0.96005848171027397 0.95364267994047658
1.7050000000000001 0.98392833600293661 0.97050502554897888 0.96033517675266133 0.95396913578597742
1.71 0.98403354137970578 0.97070428545643894 0.96060995335814181 0.95429324843132557
1.7150000000000001 0.98413809844114908 0.97090223453786184 0.96088282479139164 0.95461503532279501
1.72 0.98424201062176775 0.97109888086607854 0.96115380422723207 0.95493451376785665
1.7250000000000001 0.98434528134591093 0.97129423247324131 0.96142290475118009 0.95525170093640932
1.73 0.98444791402767617 0.97148829735086628 0.96169013935999725 0.95556661386199482
1.7350000000000001 0.98454991207081388 0.97168108344988058 0.96195552096223713 0.95587926944300305
1.74 0.98465127886863346 0.97187259868067222 0.9622190623787904 0.95618968444386387
1.7450000000000001 0.98475201780391264 0.97206285091314304 0.96248077634342888 0.95649787549622656
1.75 0.98485213224880885 0.97225184797676545 0.96274067550334619 0.95680385910012777
1.7550000000000001 0.98495162556477334 0.97243959766064247 0.96299877241969867 0.95710765162514821
1.76 0.9850505011024675 0.97262610771357061 0.96325507956814183 0.9574092693115559
1.7650000000000001 0.98514876220168146 0.97281138584410543 0.96350960933936669 0.95770872827143938
1.77 0.98524641219125542 0.97299543972063107 0.96376237403963305 0.95800604448982896
1.7750000000000001 0.98534345438900339 0.97317827697143189 0.96401338589130148 0.95830123382580745
1.78 0.9854398921016384 0.97335990518476678 0.96426265703336211 0.95859431201360734
1.7850000000000001 0.98553572862470107 0.97354033190894707 0.96451019952196215 0.95888529466370021
1.79 0.98563096724248944 0.97371956465241627 0.96475602533093119 0.9591741972638731
1.7949999999999999 0.98572561122799152 0.97389761088383275 0.96500014635230391 0.95946103518029413
1.8 0.98581966384281994 0.9740744780321553 0.96524257439684069 0.95974582365856886
1.8049999999999999 0.98591312833714906 0.97425017348673004 0.9654833211945465 0.96002857782478457
1.8100000000000001 0.98600600794965276 0.97442470459738129 0.96572239839518659 0.96030931268654518
1.8149999999999999 0.98609830590744663 0.97459807867450365 0.96595981756880078 0.96058804313399526
1.8200000000000001 0.98619002542603007 0.97477030298915601 0.96619559020621504 0.9608647839408343
1.825 0.98628116970923141 0.97494138477315972 0.96642972771955049 0.96113954976532068
1.8300000000000001 0.98637174194915478 0.97511133121919624 0.96666224144273116 0.961412355151266
1.835 0.98646174532612951 0.97528014948090913 0.96689314263198778 0.96168321452901906
1.8400000000000001 0.98655118300866018 0.97544784667300677 0.96712244246636059 0.96195214221644065
1.845 0.98664005815337952 0.97561442987136737 0.96735015204819896 0.96221915241986866
1.8500000000000001 0.98672837390500345 0.97577990611314602 0.96757628240365923 0.96248425923507286
1.855 0.98681613339628671 0.97594428239688347 0.96780084448319936 0.96274747664820248
1.8600000000000001 0.98690333974798161 0.97610756568261692 0.96802384916207229 0.96300881853672182
1.865 0.98698999606879767 0.97626976289199208 0.96824530724081526 0.96326829867033814
1.8700000000000001 0.98707610545536328 0.97643088090837726 0.96846522944573854 0.96352593071192127
1.875 0.98716167099218988 0.9765909265769791 0.9686836264294103 0.96378172821841213
1.8800000000000001 0.98724669575163593 0.97674990670496009 0.96890050877113987 0.96403570464172417
1.885 0.98733118279387411 0.97690782806155663 0.96911588697745743 0.96428787332963539
1.8900000000000001 0.98741513516686052 0.97706469737820001 0.96932977148259336 0.96453824752667194
1.895 0.98749855590630331 0.97722052134863779 0.96954217264895215 0.96478684037498275
1.9000000000000001 0.98758144803563586 0.97737530662905714 0.96975310076758692 0.96503366491520604
1.905 0.98766381456598873 0.97752905983820848 0.9699625660586686 0.96527873408732756
1.9100000000000001 0.98774565849616502 0.97768178755753254 0.97017057867195533 0.96552206073153024
1.915 0.98782698281261638 0.97783349633128647 0.97037714868725677 0.96576365758903582
1.9199999999999999 0.98790779048942101 0.97798419266667203 0.97058228611489783 0.96600353730293842
1.925 0.98798808448826236 0.97813388303396542 0.97078600089617928 0.96624171241903001
1.9299999999999999 0.9880678677584106 0.97828257386664719 0.9709883029038352 0.96647819538661839
1.9350000000000001 0.98814714323670361 0.97843027156153461 0.97118920194248937 0.96671299855933679
1.9399999999999999 0.98822591384753145 0.97857698247891356 0.97138870774910713 0.96694613419594544
1.9450000000000001 0.98830418250282026 0.97872271294267277 0.97158682999344737 0.96717761446112704
1.95 0.9883819521020194 0.97886746924043799 0.97178357827850903 0.96740745142627305
1.9550000000000001 0.98845922553208787 0.97901125762370766 0.97197896214097779 0.96763565707026289
1.96 0.98853600566748379 0.97915408430798967 0.97217299105166799 0.96786224328023673
1.9650000000000001 0.98861229537015427 0.97929595547293824 0.97236567441596444 0.96808722185235963
1.97 0.98868809748952702 0.97943687726249218 0.97255702157425883 0.96831060449257889
1.9750000000000001 0.98876341486250208 0.97957685578501397 0.97274704180238647 0.96853240281737485
1.98 0.98883825031344652 0.97971589711342932 0.97293574431205854 0.96875262835450404
1.9850000000000001 0.98891260665418879 0.97985400728536742 0.97312313825129293 0.96897129254373526
1.99 0.9889864866840149 0.97999119230330234 0.97330923270484171 0.969188406737579
1.9950000000000001 0.98905989318966614 0.98012745813469437 0.97349403669461732 0.96940398220201018
2 0.98913282894533672 0.98026281071213284 0.97367755918011489 0.96961803011718328
2.0049999999999999 0.98920529671267399 0.98039725593347871 0.97385980905883307 0.96983056157814229
2.0100000000000002 0.98927729924077856 0.9805307996620084 0.97404079516669217 0.97004158759552239
2.0150000000000001 0.98934883926620609 0.98066344772655767 0.97422052627844924 0.97025111909624617
2.02 0.98941991951297015 0.98079520592166602 0.97439901110811167 0.97045916692421275
2.0249999999999999 0.98949054269254588 0.9809260800077223 0.97457625830934724 0.9706657418409812
2.0300000000000002 0.98956071150387437 0.98105607571110964 0.97475227647589302 0.97087085452644706
2.0350000000000001 0.98963042863336881 0.98118519872435184 0.97492707414196 0.97107451557951208
2.04 0.9896996967549212 0.98131345470625941 0.97510065978263749 0.97127673551874949
2.0449999999999999 0.98976851852990988 0.98144084928207631 0.97527304181429308 0.97147752478306126
2.0499999999999998 0.98983689660720808 0.9815673880436272 0.97544422859497149 0.97167689373233024
2.0550000000000002 0.98990483362319337 0.98169307654946469 0.97561422842478984 0.97187485264806639
2.0600000000000001 0.98997233220175851 0.98181792032501691 0.97578304954633233 0.97207141173404632
2.0649999999999999 0.99003939495432203 0.98194192486273602 0.97595070014504026 0.97226658111694797
2.0699999999999998 0.99010602447984108 0.98206509562224542 0.97611718834960082 0.97246037084697834
2.0750000000000002 0.99017222336482413 0.98218743803048936 0.97628252223233436 0.97265279089849677
2.0800000000000001 0.99023799418334491 0.98230895748188063 0.97644670980957715 0.97284385117063132
2.085 0.99030333949705662 0.98242965933845017 0.97660975904206326 0.97303356148789
2.0899999999999999 0.9903682618552081 0.98254954892999558 0.97677167783530428 0.97322193160076687
2.0950000000000002 0.99043276379465983 0.98266863155423034 0.97693247403996542 0.97340897118634173
2.1000000000000001 0.99049684783990055 0.98278691247693351 0.97709215545223982 0.97359468984887521
2.105 0.99056051650306554 0.98290439693209841 0.97725072981422145 0.97377909712039767
2.1099999999999999 0.99062377228395504 0.98302109012208305 0.97740820481427415 0.97396220246129384
2.1150000000000002 0.99068661767005284 0.98313699721775871 0.9775645880873991 0.97414401526088068
2.1200000000000001 0.9907490551365471 0.98325212335866019 0.97771988721560021 0.97432454483798125
2.125 0.99081108714635047 0.98336647365313523 0.97787410972824662 0.97450380044149332
2.1299999999999999 0.99087271615012129 0.9834800531784943 0.97802726310243326 0.97468179125095178
2.1350000000000002 0.99093394458628625 0.98359286698116011 0.97817935476333917 0.97485852637708748
2.1400000000000001 0.99099477488106169 0.98370492007681698 0.97833039208458294 0.97503401486237973
2.145 0.99105520944847814 0.98381621745056114 0.97848038238857671 0.97520826568160468
2.1499999999999999 0.99111525069040363 0.9839267640570496 0.97862933294687771 0.97538128774237853
2.1550000000000002 0.99117490099656813 0.98403656482065038 0.97877725098053647 0.97555308988569589
2.1600000000000001 0.99123416274458831 0.98414562463559085 0.97892414366044478 0.975723680886463
2.165 0.99129303829999393 0.98425394836610802 0.97907001810767946 0.9758930694540271
2.1699999999999999 0.99135153001625353 0.98436154084659733 0.97921488139384538 0.97606126423269979
2.1750000000000003 0.99140964023480116 0.9844684068817614 0.97935874054141481 0.97622827380227684
2.1800000000000002 0.99146737128506368 0.98457455124676008 0.97950160252406626 0.9763941066785532
2.1850000000000001 0.99152472548448889 0.98467997868735768 0.9796434742670197 0.9765587713138324
2.1899999999999999 0.9915817051385738 0.98478469392007284 0.97978436264737057 0.97672227609743312
2.1949999999999998 0.99163831254089274 0.98488870163232634 0.97992427449442054 0.97688462935618969
2.2000000000000002 0.991694549973128 0.98499200648258967 0.9800632165900075 0.9770458393549496
2.2050000000000001 0.99175041970509858 0.98509461310053281 0.98020119566883213 0.97720591429706527
2.21 0.99180592399479106 0.98519652608717234 0.98033821841878321 0.97736486232488207
2.2149999999999999 0.99186106508838945 0.98529775001501874 0.98047429148125997 0.97752269152022286
2.2200000000000002 0.99191584522030796 0.98539828942822405 0.98060942145149366 0.97767940990486668
2.2250000000000001 0.99197026661322119 0.9854981488427289 0.9807436148788653 0.97783502544102441
2.23 0.99202433147809654 0.98559733274640937 0.98087687826722225 0.97798954603180965
2.2349999999999999 0.99207804201422722 0.98569584559922352 0.98100921807519303 0.97814297952170615
2.2400000000000002 0.9921314004092644 0.98579369183335797 0.98114064071649987 0.9782953336970307
2.2450000000000001 0.99218440883925085 0.98589087585337343 0.98127115256026809 0.97844661628639118
2.25 0.99223706946865453 0.98598740203635116 0.98140075993133502 0.97859683496114258
2.2549999999999999 0.9922893844504026 0.98608327473203772 0.98152946911055583 0.97874599733583734
2.2600000000000002 0.99234135592591544 0.98617849826299031 0.98165728633510818 0.97889411096867196
2.2650000000000001 0.99239298602514192 0.98627307692472188 0.98178421779879332 0.97904118336193113
2.27 0.99244427686659409 0.98636701498584523 0.98191026965233741 0.97918722196242625
2.2749999999999999 0.99249523055738265 0.98646031668821721 0.98203544800368892 0.97933223416193071
2.2800000000000002 0.99254584919325273 0.98655298624708243 0.98215975891831464 0.9794762272976123
2.2850000000000001 0.99259613485861975 0.98664502785121677 0.98228320841949424 0.97961920865246055
2.29 0.99264608962660594 0.98673644566307028 0.9824058024886122 0.97976118545571134
2.2949999999999999 0.99269571555907699 0.98682724381891029 0.98252754706544809 0.97990216488326731
2.3000000000000003 0.99274501470667853 0.98691742642896296 0.98264844804846474 0.98004215405811523
2.3050000000000002 0.99279398910887406 0.98700699757755583 0.98276851129509479 0.98018116005073852
2.3100000000000001 0.99284264079398166 0.98709596132325883 0.98288774262202494 0.98031918987952815
2.3149999999999999 0.99289097177921215 0.98718432169902592 0.98300614780547824 0.98045625051118812
2.3199999999999998 0.99293898407070691 0.98727208271233524 0.98312373258149499 0.980592348861139
2.3250000000000002 0.99298667966357612 0.98735924834532973 0.98324050264621177 0.98072749179391672
2.3300000000000001 0.99303406054193721 0.98744582255495694 0.98335646365613727 0.98086168612356894
2.335 0.9930811286789536 0.98753180927310868 0.98347162122842824 0.98099493861404774
2.3399999999999999 0.99312788603687363 0.98761721240675926 0.98358598094116201 0.98112725597959827
2.3450000000000002 0.99317433456706916 0.98770203583810501 0.98369954833360818 0.98125864488514536
2.3500000000000001 0.99322047621007581 0.98778628342470176 0.9838123289064975 0.981389111946676
2.355 0.99326631289563161 0.98786995899960306 0.9839243281222898 0.98151866373161833
2.3599999999999999 0.99331184654271709 0.98795306637149694 0.98403555140543986 0.9816473067592183
2.3650000000000002 0.99335707905959547 0.98803560932484269 0.9841460041426614 0.98177504750091305
2.3700000000000001 0.99340201234385206 0.98811759162000767 0.9842556916831886 0.98190189238069936
2.375 0.99344664828243479 0.98819901699340262 0.98436461933903752 0.98202784777550167
2.3799999999999999 0.99349098875169473 0.98827988915761733 0.98447279238526386 0.98215292001553545
2.3850000000000002 0.99353503561742684 0.98836021180155553 0.98458021606022061 0.98227711538466711
2.3900000000000001 0.99357879073490973 0.98843998859056925 0.98468689556581257 0.98240044012077221
2.395 0.99362225594894771 0.98851922316659246 0.9847928360677497 0.9825229004160897
2.3999999999999999 0.99366543309391098 0.98859791914827555 0.9848980426957995 0.9826445024175734
2.4050000000000002 0.99370832399377707 0.98867608013111674 0.98500252054403614 0.98276525222724043
2.4100000000000001 0.99375093046217178 0.98875370968759635 0.98510627467108902 0.98288515590251746
2.415 0.99379325430241083 0.98883081136730699 0.98520931010038948 0.98300421945658245
2.4199999999999999 0.99383529730754117 0.98890738869708639 0.98531163182041526 0.98312244885870559
2.4250000000000003 0.99387706126038278 0.98898344518114789 0.98541324478493431 0.98323985003458558
2.4300000000000002 0.99391854793356993 0.98905898430121075 0.98551415391324526 0.98335642886668395
2.4350000000000001 0.99395975908959311 0.98913400951663044 0.98561436409041836 0.9834721911945572
2.4399999999999999 0.99400069648084111 0.98920852426452777 0.98571388016753325 0.98358714281518433
2.4449999999999998 0.99404136184964276 0.98928253195991822 0.98581270696191525 0.98370128948329372
2.4500000000000002 0.9940817569283088 0.9893560359958401 0.98591084925737082 0.9838146369116858
2.4550000000000001 0.99412188343917429 0.98942903974348251 0.98600831180442061 0.98392719077155399
2.46 0.99416174309464056 0.98950154655231271 0.98610509932053125 0.98403895669280217
2.4649999999999999 0.99420133759721752 0.98957355975020334 0.98620121649034564 0.98414994026436042
2.4700000000000002 0.99424066863956562 0.98964508264355777 0.9862966679659112 0.98426014703449682
2.4750000000000001 0.99427973790453883 0.98971611851743724 0.98639145836690711 0.98436958251112883
2.48 0.99431854706522649 0.98978667063568548 0.98648559228086996 0.98447825216212925
2.4849999999999999 0.99435709778499559 0.98985674224105313 0.98657907426341696 0.98458616141563249
2.4900000000000002 0.99439539171753422 0.98992633655532258 0.98667190883846889 0.98469331566033613
2.4950000000000001 0.99443343050689248 0.98999545677943146 0.98676410049847074 0.98479972024580109
2.5 0.9944712157875264 0.99006410609359574 0.98685565370461081 0.98490538048274956


==> numerical_plots/gaussian_transfer/data/transfer_rates.dat <==
rho_full R_full rho_b1 R_b1 rho_b2 R_b2
0 0 0 0 0 0
0.00089589589589589595 5.7897500047674988e-07 0.00075093116395494373 1.1299068430476733e-06 0.00090089189189189196 7.2277828874739075e-07
0.0017917917917917919 2.3159027901276795e-06 0.0015018623279098875 4.5196379914340173e-06 0.0018017837837837839 2.8911175002710922e-06
0.0026876876876876878 5.2107917336595868e-06 0.0022527934918648313 1.0169225303221687e-05 0.0027026756756756759 6.5050306705027666e-06
0.0035835835835835838 9.263655772399664e-06 0.0030037246558197749 1.8078721876290716e-05 0.0036035675675675678 1.1564539526285459e-05
0.0044794794794794802 1.44745144245193e-05 0.0037546558197747186 2.8248202050002049e-05 0.0045044594594594598 1.8069674485808987e-05
0.0053753753753753757 2.0843392785347396e-05 0.0045055869837296626 4.0677761407526584e-05 0.0054053513513513517 2.6020474659219574e-05
0.0062712712712712712 2.8370321527773266e-05 0.0052565181476846058 5.5367516778839943e-05 0.0063062432432432437 3.5416987849403638e-05
0.0071671671671671676 3.7055336902739047e-05 0.0060074493116395499 7.2317606244383178e-05 0.0072071351351351357 4.6259270552945877e-05
0.008063063063063064 4.689848073982168e-05 0.0067583804755944939 9.1528189139389557e-05 0.0081080270270270267 5.8547387961261567e-05
0.0089589589589589604 5.7899800447904501e-05 0.0075093116395494371 0.0001129994460588779 0.0090089189189189196 7.2281413961903433e-05
0.009854854854854855 7.0059349015938439e-05 0.0082602428035043803 0.00013673157886331247 0.0099098108108108124 8.7461431140042445e-05
0.010750750750750751 8.337718501379298e-05 0.0090111739674593253 0.00016272481068493031 0.010810702702702703 0.00010408753078012356
0.011646646646646648 9.7853372593196422e-05 0.0097621051314142684 0.0001909793859347357 0.011711594594594595 0.00012215981286769581
0.012542542542542542 0.00011348798148876628 0.010513036295369212 0.0002214955703101631 0.012612486486486487 0.00014167838609141682
0.013438438438438439 0.0001302810870191292 0.011263967459324157 0.00025427365080340824 0.01351337837837838 0.00016264336784523227
0.014334334334334335 0.00014823277008813065 0.0120148986232791 0.0002893139357104286 0.014414270270270271 0.00018505488423072996
0.015230230230230232 0.00016734311718613436 0.012765829787234043 0.00032661675464061302 0.015315162162162162 0.00020891307005966876
0.016126126126126128 0.00018761222039141186 0.013516760951188988 0.00036618245852712247 0.016216054054054053 0.00023421806885668263
0.017022022022022024 0.00020904017737162169 0.014267692115143931 0.00040801141963790055 0.017116945945945948 0.00026097003286216022
0.017917917917917921 0.00023162709138537858 0.015018623279098874 0.00045210403158735691 0.018017837837837839 0.00028916912303529786
0.018813813813813814 0.00025537307128391273 0.015769554443053817 0.00049846070934872271 0.01891872972972973 0.0003188155090573307
0.01970970970970971 0.0002802782315128194 0.016520485607008761 0.00054708188926707907 0.019819621621621625 0.00034990936933493696
0.020605605605605606 0.00030634269211389791 0.017271416770963707 0.0005979680290730603 0.020720513513513516 0.00038245089100381858
0.021501501501501503 0.00033356657872708132 0.018022347934918651 0.00065111960789723041 0.021621405405405407 0.00041644026993245862
0.022397397397397399 0.00036195002259245665 0.018773279098873594 0.00070653712628513928 0.022522297297297298 0.00045187771072605282
0.023293293293293296 0.00039149316055237465 0.019524210262828537 0.00076422110621305131 0.023423189189189189 0.00048876342673061864
0.024189189189189192 0.00042219613505365056 0.02027514142678348 0.00082417209110435558 0.024324081081081084 0.00052709764003728004
0.025085085085085085 0.000454059094149855 0.021026072590738423 0.00088639064584665407 0.025224972972972975 0.00056688058148672831
0.025980980980980981 0.00048708219150369605 0.02177700375469337 0.00095087735680952901 0.026125864864864866 0.0006081124906738612
0.026876876876876878 0.00052126558638949071 0.022527934918648313 0.0010176328318629933 0.02702675675675676 0.00065079361595259653
0.027772772772772774 0.00055660944369572839 0.023278866082603256 0.0010866577003966218 0.027927648648648652 0.00069492421444086402
0.02866866866866867 0.00059311393392772393 0.0240297972465582 0.0011579526133393696 0.028828540540540543 0.00074050455202577547
0.029564564564564567 0.00063077923321036306 0.024780728410513143 0.0012315182431800714 0.029729432432432434 0.00078753490336897045
0.030460460460460463 0.00066960552329093704 0.025531659574468086 0.0013073552839886306 0.030630324324324325 0.00083601555191214051
0.031356356356356356 0.0007095929915420698 0.026282590738423029 0.0013854644514378956 0.031531216216216219 0.00088594678988273212
0.032252252252252256 0.00075074183096473645 0.027033521902377976 0.0014658464828262252 0.032432108108108107 0.00093732891829982547
0.033148148148148149 0.00079305224019136998 0.027784453066332919 0.0015485021371007433 0.033333000000000002 0.00099016224698019644
0.034044044044044049 0.00083652442348906429 0.028535384230287862 0.0016334321948812901 0.034233891891891896 0.0010444470945445493
0.034939939939939942 0.00088115859076286457 0.029286315394242805 0.0017206374584850645 0.035134783783783784 0.0011001837884239373
0.035835835835835841 0.00092695495755915167 0.030037246558197749 0.0018101187519519628 0.036035675675675678 0.0011573726648663565
0.036731731731731734 0.00097391374506911629 0.030788177722152692 0.0019018769210706137 0.036936567567567573 0.0012160140689435213
0.037627627627627627 0.0010220351801323269 0.031539108886107635 0.0019959128334051147 0.03783745945945946 0.0012761083545578191
0.038523523523523527 0.0010713194952403895 0.032290040050062578 0.0020922273783224674 0.038738351351351355 0.001337655884449445
0.03941941941941942 0.0011217669285406955 0.033040971214017521 0.0021908214670207189 0.03963924324324325 0.0014006570302037182
0.04031531531531532 0.0011733777238402692 0.033791902377972471 0.0022916960325578008 0.040540135135135137 0.0014651121722585763
0.041211211211211213 0.0012261521306096996 0.034542833541927415 0.0023948520298810814 0.041441027027027032 0.0015310216999122551
0.042107107107107113 0.0012800904039871723 0.035293764705882358 0.0025002904358576265 0.042341918918918919 0.001598386011331144
0.043003003003003006 0.0013351928047825856 0.036044695869837301 0.0026080122493051653 0.043242810810810814 0.0016672055135578279
0.043898898898898898 0.0013914595994817685 0.036795627033792244 0.0027180184910237733 0.044143702702702708 0.0017374806225193089
0.044794794794794798 0.0014488910602507845 0.037546558197747187 0.0028303102038282697 0.045044594594594596 0.0018092117630354096
0.045690690690690691 0.0015074874649403296 0.038297489361702131 0.0029448884525813267 0.045945486486486491 0.0018823993688273635
0.046586586586586591 0.0015672490970902295 0.039048420525657074 0.0030617543242273085 0.046846378378378378 0.0019570438825265808
0.047482482482482484 0.0016281762459340193 0.039799351689612017 0.0031809089278268181 0.047747270270270273 0.0020331457556836052
0.048378378378378384 0.0016902692064036293 0.04055028285356696 0.0033023533945919794 0.048648162162162167 0.0021107054487772515
0.049274274274274277 0.0017535282791341505 0.041301214017521903 0.0034260888779224399 0.049549054054054055 0.0021897234312239235
0.05017017017017017 0.0018179537704687101 0.042052145181476847 0.003552116553442103 0.05044994594594595 0.0022702001813871267
0.05106606606606607 0.0018835459924634254 0.04280307634543179 0.0036804376190365867 0.051350837837837844 0.0023521361865871553
0.051961961961961962 0.0019503052628924611 0.04355400750938674 0.003811053294891426 0.052251729729729732 0.0024355319431109673
0.052857857857857862 0.0020182319052531794 0.044304938673341683 0.0039439648235310033 0.053152621621621626 0.0025203879562222553
0.053753753753753755 0.002087326248771382 0.045055869837296626 0.0040791734698582185 0.054053513513513521 0.0026067047401716853
0.054649649649649655 0.0021575886284066507 0.045806801001251569 0.0042166805211949028 0.054954405405405408 0.0026944828182073393
0.055545545545545548 0.0022290193848577776 0.046557732165206513 0.0043564872873229736 0.055855297297297303 0.002783722722585339
0.056441441441441448 0.0023016188645682972 0.047308663329161456 0.0044985951005263409 0.056756189189189191 0.0028744249945806487
0.057337337337337341 0.0023753874197321059 0.048059594493116399 0.0046430053156335587 0.057657081081081085 0.0029665901844980833
0.058233233233233234 0.002450325408299185 0.048810525657071342 0.0047897193100612306 0.05855797297297298 0.0030602188516834889
0.059129129129129133 0.0025264331939814136 0.049561456821026285 0.0049387384838581712 0.059458864864864867 0.0031553115645351236
0.060025025025025026 0.0026037111462584757 0.050312387984981229 0.0050900642597503281 0.060359756756756762 0.003251868900515219
0.060920920920920926 0.0026821596403838735 0.051063319148936172 0.0052436980831864601 0.06126064864864865 0.0033498914461617419
0.061816816816816819 0.0027617790573910232 0.051814250312891115 0.0053996414223845875 0.062161540540540544 0.0034493797971003322
0.062712712712712712 0.0028425697840994599 0.052565181476846058 0.0055578957683792007 0.063062432432432439 0.0035503345580564509
0.063608608608608619 0.0029245322131211293 0.053316112640801008 0.0057184626350692538 0.063963324324324333 0.0036527563428677004
0.064504504504504512 0.0030076667428667815 0.054067043804755952 0.0058813435592669069 0.064864216216216214 0.0037566457744963502
0.065400400400400405 0.0030919737775524608 0.054817974968710895 0.0060465401007470916 0.065765108108108108 0.0038620034850420522
0.066296296296296298 0.0031774537272060946 0.055568906132665838 0.0062140538422977998 0.066666000000000003 0.0039688301157547404
0.067192192192192191 0.0032641070076741738 0.056319837296620781 0.0063838863897712058 0.067566891891891898 0.0040771263170477383
0.068088088088088097 0.0033519340406285418 0.057070768460575724 0.0065560393721355494 0.068467783783783792 0.0041868927485110546
0.06898398398398399 0.0034409352535732626 0.057821699624530667 0.0067305144415278186 0.069368675675675687 0.0042981300789248682
0.069879879879879883 0.0035311110798516157 0.058572630788485611 0.006907313273307231 0.070269567567567567 0.0044108389862732187
0.070775775775775776 0.0036224619586531612 0.059323561952440554 0.0070864375661095057 0.071170459459459462 0.0045250201577578851
0.071671671671671683 0.0037149883350209205 0.060074493116395497 0.0072678890419019425 0.072071351351351357 0.0046406742898124631
0.072567567567567576 0.0038086906598586456 0.06082542428035044 0.0074516694460393116 0.072972243243243251 0.0047578020881166435
0.073463463463463469 0.0039035693899382028 0.061576355444305383 0.0076377805473205459 0.073873135135135146 0.0048764042676106853
0.074359359359359362 0.0039996249879070368 0.062327286608260327 0.0078262241380462529 0.074774027027027026 0.0049964815525100868
0.075255255255255254 0.0040968579222957499 0.06307821777221527 0.0080170020340770403 0.075674918918918921 0.0051180346763204558
0.076151151151151161 0.0041952686675257736 0.063829148936170213 0.0082101160748926632 0.076575810810810815 0.0052410643818525809
0.077047047047047054 0.0042948577039171355 0.064580080100125156 0.0084055681236520161 0.07747670270270271 0.0053655714212377074
0.077942942942942947 0.0043956255176963461 0.065331011264080099 0.0086033600672539203 0.078377594594594605 0.0054915565559430007
0.07883883883883884 0.0044975726010043626 0.066081942428035043 0.008803493816398774 0.079278486486486499 0.0056190205567872315
0.079734734734734733 0.0046006994519046697 0.066832873591989986 0.0090059713056510338 0.08017937837837838 0.0057479642039566419
0.08063063063063064 0.0047050065743914592 0.067583804755944943 0.0092107944935025474 0.081080270270270274 0.0058783882870210389
0.081526526526526533 0.004810494478397897 0.068334735919899886 0.0094179653624366973 0.081981162162162169 0.0060102936049500639
0.082422422422422426 0.0049171636798045221 0.069085667083854829 0.0096274859189934593 0.082882054054054063 0.0061436809661296887
0.083318318318318318 0.0050250147004477132 0.069836598247809772 0.009839358193835258 0.083782945945945958 0.0062785511883789134
0.084214214214214225 0.0051340480681282856 0.070587529411764716 0.010053584241813726 0.084683837837837839 0.0064149050989666537
0.085110110110110118 0.0052442643166201704 0.071338460575719659 0.010270166142037299 0.085584729729729733 0.0065527435346288652
0.086006006006006011 0.0053556639856792137 0.072089391739674602 0.010489105997939702 0.086485621621621628 0.0066920673415858424
0.086901901901901904 0.005468247621052069 0.072840322903629545 0.010710405937349302 0.087386513513513522 0.0068328773755597476
0.087797797797797797 0.0055820157744851913 0.073591254067584488 0.010934068112559347 0.088287405405405417 0.0069751745017923444
0.088693693693693704 0.0056969690037339512 0.074342185231539432 0.011160094700399078 0.089188297297297298 0.007118959595062934
0.089589589589589597 0.0058131078725718243 0.075093116395494375 0.011388487902305754 0.090089189189189192 0.0072642335397065149
0.09048548548548549 0.0059304329507997222 0.075844047559449318 0.011619249944397543 0.090990081081081087 0.0074109972296321422
0.091381381381381382 0.0060489448142553972 0.076594978723404261 0.011852383077547332 0.091890972972972981 0.0075592515683415001
0.092277277277277289 0.0061686440448229683 0.077345909887359204 0.01208788957745747 0.092791864864864876 0.0077089974689476988
0.093173173173173182 0.0062895312304425436 0.078096841051314148 0.012325771744735342 0.093692756756756757 0.0078602358541942675
0.094069069069069075 0.006411606965119966 0.078847772215269091 0.01256603190496996 0.094593648648648651 0.0080129676564743863
0.094964964964964968 0.0065348718489366443 0.079598703379224034 0.012808672408809393 0.095494540540540546 0.008167193817850308
0.095860860860860861 0.0066593264880595027 0.080349634543178977 0.013053695632039172 0.09639543243243244 0.0083229152900730109
0.096756756756756768 0.0067849714947510334 0.08110056570713392 0.013301103975661619 0.097296324324324335 0.0084801330346020685
0.097652652652652661 0.0069118074873794561 0.081851496871088864 0.013550899865976107 0.098197216216216229 0.0086388480226257287
0.098548548548548554 0.0070398350904289954 0.082602428035043807 0.013803085754660261 0.09909810810810811 0.0087990612350812257
0.099444444444444446 0.0071690549345102541 0.08335335919899875 0.014057664118852132 0.099999000000000005 0.0089607736626753035
0.10034034034034034 0.0072994676563706918 0.084104290362953693 0.014314637461233305 0.1008998918918919 0.0091239863059049582
0.10123623623623625 0.0074310738989052339 0.084855221526908636 0.014574008310112968 0.10180078378378379 0.0092887001750784105
0.10213213213213214 0.0075638743111669576 0.085606152690863579 0.014835779219512985 0.10270167567567569 0.0094549162903362818
0.10302802802802803 0.0076978695483779251 0.086357083854818523 0.01509995276925389 0.10360256756756757 0.0096226356816730245
0.10392392392392392 0.0078330602719400913 0.08710801501877348 0.015366531565041903 0.10450345945945946 0.0097918593889585598
0.10481981981981983 0.0079694471494463522 0.087858946182728423 0.015635518238556929 0.10540435135135136 0.0099625884619601313
0.10571571571571572 0.0081070308546916693 0.088609877346683366 0.015906915447541522 0.10630524324324325 0.010134823960364411
0.10661161161161162 0.0082458120676843476 0.089360808510638309 0.016180725875890881 0.10720613513513515 0.010308566953799793
0.10750750750750751 0.0083857914746573899 0.090111739674593253 0.016456952233743834 0.10810702702702704 0.010483818521858968
0.1084034034034034 0.0085269697680799873 0.090862670838548196 0.016735597257574852 0.10900791891891892 0.010660579754121689
0.10929929929929931 0.0086693476466690941 0.091613602002503139 0.017016663710287067 0.10990881081081082 0.010838851750177778
0.1101951951951952 0.0088129258154011486 0.092364533166458082 0.017300154381306321 0.11080970270270271 0.01101863561965037
0.1110910910910911 0.0089577049855238816 0.093115464330413025 0.017586072086676254 0.11171059459459461 0.011199932482219371
0.11198698698698699 0.0091036858745682583 0.093866395494367968 0.017874419669154432 0.1126114864864865 0.011382743467645187
0.1128828828828829 0.0092508692063605121 0.094617326658322912 0.018165199998309515 0.11351237837837838 0.011567069715792655
0.11377877877877879 0.0093992557110343083 0.095368257822277855 0.018458415970619486 0.11441327027027028 0.011752912376655208
0.11467467467467468 0.0095488461250430295 0.096119188986232798 0.018754070509570946 0.11531416216216217 0.01194027261037931
0.11557057057057057 0.0096996411911721512 0.096870120150187741 0.019052166565759487 0.11621505405405406 0.01212915158728909
0.11646646646646647 0.0098516416585517595 0.097621051314142684 0.019352707116991094 0.11711594594594596 0.01231955048791125
0.11736236236236237 0.010004848282669173 0.098371982478097628 0.019655695168384713 0.11801683783783784 0.012511470503000187
0.11825825825825827 0.010159261825381667 0.099122913642052571 0.019961133752475834 0.11891772972972973 0.01270491283356337
0.11915415415415416 0.010314883054929351 0.099873844806007514 0.02026902592932121 0.11981862162162163 0.012899878690886952
0.12005005005005005 0.010471712745948139 0.10062477596996246 0.020579374786604706 0.12071951351351352 0.013096369296561642
0.12094594594594596 0.010629751679482829 0.1013757071339174 0.020892183439744205 0.12162040540540542 0.013294385882508803
0.12184184184184185 0.010789000643000323 0.10212663829787234 0.021207455031999691 0.1225212972972973 0.0134939296910068
0.12273773773773775 0.010949460430402964 0.10287756946182729 0.021525192734582442 0.12342218918918919 0.013695001974717609
0.12363363363363364 0.011111131842041971 0.10362850062578223 0.021845399746765359 0.12432308108108109 0.013897603996713661
0.12452952952952953 0.011274015684731022 0.10437943178973717 0.022168079295994462 0.12522397297297297 0.014101737030504932
0.12542542542542542 0.011438112771759932 0.10513036295369212 0.022493234638001514 0.12612486486486488 0.014307402360066329
0.12632132132132132 0.011603423922908479 0.10588129411764707 0.022820869056917856 0.12702575675675676 0.014514601279865234
0.12721721721721724 0.011769949964460329 0.10663222528160202 0.023150985865389349 0.12792664864864867 0.014723335094889402
0.12811311311311313 0.011937691729217081 0.10738315644555696 0.023483588404692571 0.12882754054054055 0.014933605120675077
0.12900900900900902 0.012106650056512463 0.1081340876095119 0.023818680044852165 0.12972843243243243 0.015145412683335311
0.12990490490490492 0.012276825792226623 0.10888501877346685 0.024156264184759406 0.13062932432432434 0.015358759119588667
0.13080080080080081 0.012448219788800554 0.10963594993742179 0.024496344252291934 0.13153021621621622 0.015573645776788015
0.1316966966966967 0.012620832905250644 0.11038688110137673 0.024838923704434787 0.13243110810810813 0.015790074012949747
0.1325925925925926 0.012794666007183351 0.11113781226533168 0.025184006027402565 0.13333200000000001 0.016008045196783151
0.13348848848848849 0.012969719966809987 0.11188874342928662 0.025531594736762944 0.13423289189189191 0.016227560707720082
0.13438438438438438 0.013145995662961665 0.11263967459324156 0.02588169337756132 0.1351337837837838 0.016448621935944915
0.1352802802802803 0.013323493981104342 0.11339060575719651 0.026234305524446801 0.13603467567567568 0.016671230282424711
0.13617617617617619 0.013502215813353965 0.11414153692115145 0.026589434781799429 0.13693556756756758 0.01689538715893972
0.13707207207207209 0.013682162058491825 0.11489246808510639 0.026947084783858651 0.13783645945945946 0.017121093988114094
0.13796796796796798 0.013863333621979968 0.11564339924906133 0.027307259194853144 0.13873735135135137 0.017348352203446903
0.13886386386386387 0.014045731415976741 0.11639433041301628 0.027669961709131909 0.13963824324324325 0.01757716324934341
0.13975975975975977 0.014229356359352506 0.11714526157697122 0.028035196051296604 0.14053913513513513 0.017807528581146623
0.14065565565565566 0.014414209377705442 0.11789619274092616 0.02840296597633532 0.14144002702702704 0.01803944966516912
0.14155155155155155 0.01460029140337751 0.11864712390488111 0.028773275269757568 0.14234091891891892 0.018272927978725158
0.14244744744744745 0.014787603375470519 0.11939805506883605 0.029146127747730701 0.14324181081081083 0.018507965010163028
0.14334334334334337 0.014976146239862357 0.12014898623279099 0.029521527257217618 0.14414270270270271 0.01874456225889775
0.14423923923923926 0.015165920949223305 0.12089991739674594 0.029899477676115838 0.14504359459459459 0.018982721235443978
0.14513513513513515 0.015356928463032549 0.12165084856070088 0.03027998291339799 0.1459444864864865 0.019222443461449253
0.14603103103103104 0.015549169747594769 0.12240177972465582 0.030663046909253644 0.14684537837837838 0.019463730469727478
0.14692692692692694 0.015742645776056895 0.12315271088861077 0.031048673635232511 0.14774627027027029 0.019706583804292733
0.14782282282282283 0.015937357528424977 0.12390364205256571 0.031436867094389163 0.14864716216216217 0.019951005020393341
0.14871871871871872 0.016133305991581193 0.12465457321652065 0.031827631321429004 0.14954805405405405 0.020196995684546231
0.14961461461461462 0.016330492159301022 0.1254055043804756 0.032220970382855811 0.15044894594594596 0.020444557374571608
0.15051051051051051 0.016528917032270503 0.12615643554443054 0.032616888377120672 0.15134983783783784 0.020693691679627899
0.1514064064064064 0.016728581618103686 0.12690736670838548 0.033015389434772294 0.15225072972972975 0.020944400200246981
0.15230230230230232 0.016929486931360167 0.12765829787234043 0.033416477718608929 0.15315162162162163 0.021196684548369742
0.15319819819819822 0.017131633993562798 0.12840922903629537 0.033820157423831661 0.15405251351351351 0.021450546347381895
0.15409409409409411 0.017335023833215533 0.12916016020025031 0.034226432778199221 0.15495340540540542 0.021705987232150128
0.15498998998999 0.017539657485821397 0.12991109136420526 0.034635308042184308 0.1558542972972973 0.021963008849058531
0.15588588588588589 0.017745535993900614 0.1306620225281602 0.035046787509131393 0.15675518918918921 0.022221612856045337
0.15678178178178179 0.017952660407008842 0.13141295369211514 0.035460875505416108 0.15765608108108109 0.02248180092263995
0.15767767767767768 0.018161031781755613 0.13216388485607009 0.035877576390606132 0.158556972972973 0.02274357473000033
0.15857357357357357 0.01837065118182285 0.13291481602002503 0.036296894557623638 0.15945786486486488 0.023006935970950576
0.15946946946946947 0.018581519677983556 0.13366574718397997 0.036718834432909332 0.16035875675675676 0.023271886350018981
0.16036536536536539 0.018793638348120666 0.13441667834793491 0.037143400476588019 0.16125964864864867 0.023538427583476251
0.16126126126126128 0.019007008277245978 0.13516760951188989 0.037570597182635855 0.16216054054054055 0.023806561399374079
0.16215715715715717 0.019221630557519336 0.13591854067584483 0.038000429079049054 0.16306143243243246 0.02407628953758411
0.16305305305305307 0.019437506288267844 0.13666947183979977 0.038432900728014432 0.16396232432432434 0.024347613749837106
0.16394894894894896 0.019654636576005313 0.13742040300375472 0.038868016726081416 0.16486321621621622 0.024620535799762519
0.16484484484484485 0.019873022534451803 0.13817133416770966 0.039305781704335727 0.16576410810810813 0.024895057462928357
0.16574074074074074 0.020092665284553338 0.1389222653316646 0.039746200328574843 0.16666500000000001 0.025171180526881318
0.16663663663663664 0.020313565954501782 0.13967319649561954 0.040189277299484967 0.16756589189189192 0.02544890679118738
0.16753253253253253 0.02053572567975482 0.14042412765957449 0.04063501735281988 0.1684667837837838 0.025728238067472538
0.16842842842842845 0.020759145603056139 0.14117505882352943 0.041083425259581328 0.16936767567567568 0.026009176179464095
0.16932432432432434 0.020983826874455717 0.14192598998748437 0.041534505826201273 0.17026856756756759 0.026291722963032029
0.17022022022022024 0.021209770651330319 0.14267692115143932 0.041988263894725812 0.17116945945945947 0.026575880266230912
0.17111611611611613 0.021436978098404079 0.14342785231539426 0.042444704343000864 0.17207035135135137 0.02686164994934204
0.17201201201201202 0.021665450387769281 0.1441787834793492 0.04290383208485965 0.17297124324324326 0.027149033884915921
0.17290790790790792 0.021895188698907313 0.14492971464330415 0.043365652070311927 0.17387213513513514 0.027438033957815161
0.17380380380380381 0.022126194218709688 0.14568064580725909 0.04383016928573507 0.17477302702702704 0.027728652065257604
0.1746996996996997 0.022358468141499326 0.14643157697121403 0.044297388754066983 0.17567391891891893 0.028020890116859872
0.17559559559559559 0.022592011669051941 0.14718250813516898 0.044767315535000747 0.17657481081081083 0.028314750034681275
0.17649149149149151 0.022826826010617567 0.14793343929912392 0.045239954725181268 0.17747570270270271 0.028610233753267933
0.17738738738738741 0.023062912382942287 0.14868437046307886 0.045715311458403678 0.1783765945945946 0.028907343219697471
0.1782832832832833 0.023300272010290102 0.14943530162703381 0.046193390905813737 0.1792774864864865 0.029206080393623848
0.17917917917917919 0.023538906124464958 0.15018623279098875 0.046674198276109996 0.18017837837837838 0.029506447247322678
0.18007507507507509 0.023778815964832934 0.15093716395494369 0.047157738815748015 0.18107927027027029 0.029808445765736873
0.18097097097097098 0.024020002778344582 0.15168809511889864 0.047644017809146545 0.18198016216216217 0.03011207794652257
0.18186686686686687 0.02426246781955748 0.15243902628285358 0.048133040578895427 0.18288105405405405 0.03041734580009561
0.18276276276276276 0.024506212350658869 0.15318995744680852 0.048624812485965847 0.18378194594594596 0.030724251349678142
0.18365865865865866 0.024751237641488524 0.15394088861076347 0.049119338929922235 0.18468283783783784 0.031032796631345755
0.18455455455455458 0.02499754496956175 0.15469181977471841 0.04961662534913646 0.18558372972972975 0.031342983694074969
0.18545045045045047 0.025245135620092559 0.15544275093867335 0.050116677221003783 0.18648462162162163 0.031654814599790984
0.18634634634634636 0.025494010886017032 0.1561936821026283 0.050619500062161239 0.18738551351351351 0.031968291423415972
0.18724224224224226 0.025744172068016814 0.15694461326658324 0.051125099428707577 0.18828640540540542 0.032283416252917585
0.18813813813813815 0.025995620474542784 0.15769554443053818 0.051633480916425924 0.1891872972972973 0.032600191189357933
0.18903403403403404 0.026248357421838956 0.15844647559449312 0.052144650161007902 0.19008818918918921 0.03291861834694295
0.18992992992992994 0.026502384233966433 0.15919740675844807 0.052658612838280494 0.19098908108108109 0.033238699853072054
0.19082582582582583 0.026757702242827662 0.15994833792240301 0.053175374664434533 0.191889972972973 0.033560437848388344
0.19172172172172172 0.027014312788190779 0.16069926908635795 0.05369494139625583 0.19279086486486488 0.033883834486828981
0.19261761761761764 0.027272217217714147 0.1614502002503129 0.054217318831358073 0.19369175675675676 0.034208891935676215
0.19351351351351354 0.027531416886971073 0.16220113141426784 0.05474251280841836 0.19459264864864867 0.034535612375608572
0.19440940940940943 0.027791913159474713 0.16295206257822278 0.055270529207414557 0.19549354054054055 0.034863998000752523
0.19530530530530532 0.028053707406703144 0.16370299374217773 0.055801373949865285 0.19639443243243246 0.035194051018734671
0.19620120120120121 0.028316801008124604 0.16445392490613267 0.056335052999071933 0.19729532432432434 0.035525773650734095
0.19709709709709711 0.02858119535122294 0.16520485607008761 0.056871572360363151 0.19819621621621622 0.035859168131535363
0.197992992992993 0.028846891831523183 0.16595578723404256 0.057410938081341491 0.19909710810810813 0.036194236709581752
0.19888888888888889 0.029113891852617362 0.1667067183979975 0.057953156252132619 0.19999800000000001 0.036530981647028969
0.19978478478478479 0.029382196826190473 0.16745764956195244 0.058498233005636675 0.20089889189189192 0.036869405219799326
0.20068068068068068 0.029651808172046639 0.16820858072590739 0.059046174517782241 0.2017997837837838 0.037209509717636154
0.2015765765765766 0.029922727318135448 0.16895951188986233 0.059596987007782508 0.20270067567567568 0.037551297444158915
0.20247247247247249 0.030194955700578441 0.16971044305381727 0.060150676738394207 0.20360156756756759 0.037894770716918484
0.20336836836836839 0.030468494763695907 0.17046137421777222 0.060707250016178556 0.20450245945945947 0.038239931867452941
0.20426426426426428 0.0307433459600337 0.17121230538172716 0.061266713191765236 0.20540335135135138 0.038586783241343896
0.20516016016016017 0.031019510750390385 0.1719632365456821 0.061829072660118341 0.20630424324324326 0.038935327198273022
0.20605605605605606 0.031296990603844464 0.17271416770963705 0.062394334860805423 0.20720513513513514 0.039285566112079312
0.20695195195195196 0.0315757869977819 0.17346509887359202 0.062962506278268576 0.20810602702702705 0.039637502370816487
0.20784784784784785 0.031855901417923736 0.17421603003754696 0.06353359344209851 0.20900691891891893 0.039991138376810988
0.20874374374374374 0.032137335358353981 0.1749669612015019 0.064107602927311172 0.20990781081081084 0.040346476546720501
0.20963963963963966 0.032420090321547655 0.17571789236545685 0.064684541354626701 0.21080870270270272 0.040703519311592676
0.21053553553553556 0.032704167818398959 0.17646882352941179 0.065264415390751701 0.2117095945945946 0.04106226911692458
0.21143143143143145 0.032989569368249858 0.17721975469336673 0.065847231748663373 0.21261048648648651 0.041422728422722356
0.21232732732732734 0.033276296498918605 0.17797068585732168 0.066432997187897289 0.21351137837837839 0.041784899703561501
0.21322322322322323 0.03356435074672863 0.17872161702127662 0.067021718514837111 0.21441227027027029 0.042148785448647613
0.21411911911911913 0.033853733656537544 0.17947254818523156 0.067613402583007715 0.21531316216216217 0.04251438816187738
0.21501501501501502 0.034144446781766424 0.18022347934918651 0.068208056293370692 0.21621405405405408 0.042881710361900409
0.21591091091091091 0.034436491684429235 0.18097441051314145 0.068805686594623078 0.21711494594594596 0.043250754582181083
0.21680680680680681 0.034729869935162458 0.18172534167709639 0.069406300483498509 0.21801583783783784 0.043621523371061323
0.21770270270270273 0.035024583113254973 0.18247627284105133 0.070009905005071857 0.21891672972972975 0.043994019291823519
0.21859859859859862 0.035320632806678076 0.18322720400500628 0.070616507253066119 0.21981762162162163 0.044368244922754006
0.21949449449449451 0.035618020612115824 0.18397813516896122 0.071226114370163005 0.22071851351351354 0.044744202857207219
0.22039039039039041 0.035916748134995409 0.18472906633291616 0.071838733548315825 0.22161940540540542 0.045121895703670006
0.2212862862862863 0.036216816989517932 0.18547999749687111 0.072454372029066016 0.2225202972972973 0.045501326085826688
0.22218218218218219 0.036518228798689226 0.18623092866082605 0.073073037103862176 0.22342118918918921 0.045882496642624601
0.22307807807807808 0.036820985194351036 0.18698185982478099 0.073694736114382736 0.22432208108108109 0.046265410028339886
0.22397397397397398 0.037125087817212292 0.18773279098873594 0.07431947645286123 0.225222972972973 0.046650068912644151
0.22486986986986987 0.037430538316880667 0.18848372215269088 0.074947265562415197 0.22612386486486488 0.04703647598067133
0.22576576576576579 0.037737338351894342 0.18923465331664582 0.07557811093737786 0.22702475675675676 0.047424633933085186
0.22666166166166168 0.038045489589753963 0.18998558448060077 0.076212020123633442 0.22792564864864867 0.047814545486147358
0.22755755755755758 0.038354993706954846 0.19073651564455571 0.076849000718955285 0.22882654054054055 0.048206213371785857
0.22845345345345347 0.038665852389019387 0.19148744680851065 0.077489060373347754 0.22972743243243246 0.048599640337664056
0.22934934934934936 0.038978067330529727 0.1922383779724656 0.078132206789390993 0.23062832432432434 0.048994829147250306
0.23024524524524526 0.03929164023516056 0.19298930913642054 0.07877844772258949 0.23152921621621622 0.049391782579888056
0.23114114114114115 0.039606572815712275 0.19374024030037548 0.079427790981723673 0.23243010810810813 0.049790503430866349
0.23203703703703704 0.039922866794144238 0.19449117146433043 0.08008024442920525 0.23333100000000001 0.050190994511491151
0.23293293293293293 0.040240523901608337 0.19524210262828537 0.080735815981435685 0.23423189189189192 0.050593258649156904
0.23382882882882886 0.040559545878482782 0.19599303379224031 0.081394513609168676 0.2351327837837838 0.050997298687418854
0.23472472472472475 0.040879934474406028 0.19674396495619526 0.08205634533787555 0.23603367567567568 0.051403117486065852
0.23562062062062064 0.041201691448311116 0.1974948961201502 0.082721319248114933 0.23693456756756759 0.051810717921193621
0.23651651651651653 0.041524818568460076 0.19824582728410514 0.083389443475905461 0.23783545945945947 0.05222010288527875
0.23741241241241243 0.041849317612478641 0.19899675844806008 0.084060726213102566 0.23873635135135138 0.052631275287253129
0.23830830830830832 0.042175190367391188 0.19974768961201503 0.084735175707778693 0.23963724324324326 0.053044238052578949
0.23920420420420421 0.042502438629655949 0.20049862077596997 0.085412800264607611 0.24053813513513514 0.053458994123324374
0.24010010010010011 0.042831064205200366 0.20124955193992491 0.08609360824525196 0.24143902702702705 0.053875546458239616
0.240995995995996 0.043161068909456805 0.20200048310387986 0.086777608068755382 0.24233991891891893 0.054293898032833847
0.24189189189189192 0.043492454567398468 0.2027514142678348 0.087464808211937708 0.24324081081081084 0.054714051839452348
0.24278778778778781 0.043825223013575471 0.20350234543178974 0.088155217209794884 0.24414170270270272 0.055136010887354599
0.24368368368368371 0.044159376092151328 0.20425327659574469 0.088848843655902038 0.2450425945945946 0.055559778202792724
0.2445795795795796 0.044494915656939554 0.20500420775969963 0.089545696202821407 0.24594348648648651 0.055985356829090602
0.24547547547547549 0.044831843571440537 0.20575513892365457 0.090245783562513435 0.24684437837837839 0.056412749826723653
0.24637137137137138 0.045170161708878699 0.20650607008760952 0.090949114506752873 0.2477452702702703 0.056841960273399057
0.24726726726726728 0.045509871952239947 0.20725700125156446 0.091655697867548097 0.24864616216216218 0.057272991264136833
0.24816316316316317 0.045850976194309209 0.2080079324155194 0.092365542537565529 0.24954705405405408 0.057705845911351264
0.24905905905905906 0.046193476337708463 0.20875886357947435 0.093078657470557435 0.25044794594594594 0.058140527344933135
0.24995495495495498 0.046537374294934833 0.20950979474342929 0.093795051681794805 0.25134883783783785 0.058577038712332628
0.25085085085085085 0.046882671988398988 0.21026072590738423 0.094514734248503873 0.25224972972972975 0.059015383178642473
0.25174674674674674 0.047229371350463942 0.21101165707133918 0.095237714310307628 0.25315062162162166 0.059455563926682373
0.25264264264264263 0.047577474323483908 0.21176258823529415 0.095964001069671123 0.25405151351351352 0.059897584157083461
0.25353853853853853 0.047926982859843495 0.21251351939924909 0.096693603792351909 0.25495240540540542 0.06034144708837378
0.25443443443443448 0.048277898921997325 0.21326445056320403 0.097426531807854502 0.25585329729729733 0.060787155957064222
0.25533033033033037 0.048630224482509581 0.21401538172715898 0.098162794509889836 0.25675418918918919 0.061234714017735253
0.25622622622622626 0.048983961524094226 0.21476631289111392 0.098902401356838948 0.25765508108108109 0.061684124543124254
0.25712212212212215 0.049339112039655138 0.21551724405506886 0.099645361872221755 0.258555972972973 0.062135390824213363
0.25801801801801805 0.049695678032326836 0.21626817521902381 0.10039168564517018 0.25945686486486486 0.062588516170318367
0.25891391391391394 0.05005366151551513 0.21701910638297875 0.10114138233090655 0.26035775675675676 0.063043503909177914
0.25980980980980983 0.050413064512938435 0.21777003754693369 0.10189446165122626 0.26125864864864867 0.06350035738704353
0.26070570570570573 0.050773889058668996 0.21852096871088864 0.1026509333949861 0.26215954054054058 0.063959079968770385
0.26160160160160162 0.05113613719717474 0.21927189987484358 0.10341080741859672 0.26306043243243243 0.064419675037908714
0.26249749749749751 0.051499810983361045 0.22002283103879852 0.10417409364652086 0.26396132432432434 0.064882145996795884
0.2633933933933934 0.051864912482613185 0.22077376220275347 0.10494080207177608 0.26486221621621625 0.065346496266649276
0.2642892892892893 0.052231443770838729 0.22152469336670841 0.10571094275644316 0.2657631081081081 0.065812729287659716
0.26518518518518519 0.05259940693451045 0.22227562453066335 0.10648452583217929 0.26666400000000001 0.066280848519085903
0.26608108108108108 0.05296880407070937 0.22302655569461829 0.10726156150073675 0.26756489189189192 0.066750857439349123
0.26697697697697698 0.053339637287168229 0.22377748685857324 0.10804206003448678 0.26846578378378383 0.067222759546129149
0.26787287287287287 0.053711908702315181 0.22452841802252818 0.10882603177694915 0.26936667567567568 0.067696558356460684
0.26876876876876876 0.054085620445317728 0.22527934918648312 0.10961348714332661 0.27026756756756759 0.068172257406830361
0.26966466466466466 0.054460774656127163 0.22603028035043807 0.11040443662104561 0.2711684594594595 0.068649860253274894
0.2705605605605606 0.05483737348552304 0.22678121151439301 0.11119889077030198 0.27206935135135135 0.069129370471479573
0.2714564564564565 0.055215419095158112 0.22753214267834795 0.11199686022461257 0.27297024324324326 0.069610791656877793
0.27235235235235239 0.055594913657603599 0.2282830738423029 0.11279835569137243 0.27387113513513517 0.070094127424751296
0.27324824824824828 0.055975859356394653 0.22903400500625784 0.11360338795241821 0.27477202702702702 0.070579381410330974
0.27414414414414418 0.056358258386076214 0.22978493617021278 0.11441196786459676 0.27567291891891893 0.071066557268898989
0.27504004004004007 0.05674211295224918 0.23053586733416773 0.11522410636034025 0.27657381081081084 0.07155565867589081
0.27593593593593596 0.057127425271616732 0.23128679849812267 0.1160398144482469 0.27747470270270275 0.072046689326998953
0.27683183183183185 0.057514197572031321 0.23203772966207761 0.1168591032136682 0.2783755945945946 0.072539652938277008
0.27772772772772775 0.057902432092541561 0.23278866082603256 0.11768198381930156 0.27927648648648651 0.073034553246244527
0.27862362362362364 0.058292131083439773 0.2335395919899875 0.11850846750579019 0.28017737837837842 0.073531394007992759
0.27951951951951953 0.058683296806309626 0.23429052315394244 0.11933856559232833 0.28107827027027027 0.074030179001291344
0.28041541541541543 0.059075931534074297 0.23504145431789739 0.12017228947727354 0.28197916216216218 0.074530912024695598
0.28131131131131132 0.059470037551044769 0.23579238548185233 0.12100965063876495 0.28288005405405409 0.075033596897654792
0.28220720720720721 0.059865617152968613 0.23654331664580727 0.12185066063534837 0.28378094594594594 0.075538237460621174
0.2831031031031031 0.060262672647079019 0.23729424780976222 0.12269533110660799 0.28468183783783785 0.076044837575160104
0.283998998998999 0.060661206352144163 0.23804517897371716 0.1235436737738045 0.28558272972972976 0.076553401124060394
0.28489489489489489 0.061061220598516978 0.2387961101376721 0.1243957004405204 0.28648362162162166 0.077063932011446401
0.28579079079079078 0.061462717728185172 0.23954704130162705 0.1252514229933118 0.28738451351351352 0.077576434162890284
0.28668668668668673 0.061865700094821681 0.24029797246558199 0.12611085340236733 0.28828540540540543 0.078090911525525455
0.28758258258258262 0.062270170063835339 0.24104890362953693 0.12697400372217424 0.28918629729729733 0.078607368068160793
0.28847847847847852 0.062676130012422074 0.24179983479349187 0.12784088609219124 0.29008718918918919 0.079125807781395927
0.28937437437437441 0.063083582329616306 0.24255076595744682 0.12871151273752898 0.2909880810810811 0.07964623467773714
0.2902702702702703 0.063492529416342758 0.24330169712140176 0.1295858959696374 0.291888972972973 0.080168652791714437
0.2911661661661662 0.0639029736854686 0.2440526282853567 0.13046404818700094 0.29278986486486491 0.08069306617999944
0.29206206206206209 0.064314917561855978 0.24480355944931165 0.13134598187584071 0.29369075675675677 0.081219478921523994
0.29295795795795798 0.064728363482414869 0.24555449061326659 0.13223170961082481 0.29459164864864867 0.081747895117600319
0.29385385385385387 0.065143313896156296 0.24630542177722153 0.13312124405578574 0.29549254054054058 0.082278318892041236
0.29474974974974977 0.065559771264246017 0.24705635294117648 0.1340145979644462 0.29639343243243244 0.082810754391282021
0.29564564564564566 0.065977738060058369 0.24780728410513142 0.13491178418115202 0.29729432432432434 0.08334520578450301
0.29654154154154155 0.06639721676923073 0.24855821526908636 0.13581281564161399 0.29819521621621625 0.083881677263752993
0.29743743743743745 0.066818209889718067 0.24930914643304131 0.13671770537365666 0.29909610810810811 0.084420173044073898
0.29833333333333334 0.067240719931848242 0.25006007759699628 0.13762646649797652 0.29999700000000001 0.084960697363626103
0.29922922922922923 0.067664749418377315 0.25081100876095119 0.13853911222890714 0.30089789189189192 0.085503254483815155
0.30012512512512513 0.068090300884545388 0.25156193992490616 0.13945565587519423 0.30179878378378383 0.086047848689419046
0.30102102102102102 0.06851737687813296 0.25231287108886108 0.1403761108407775 0.30269967567567568 0.08659448428871673
0.30191691691691691 0.068945979959517428 0.25306380225281605 0.14130049062558275 0.30360056756756759 0.087143165613617846
0.3028128128128128 0.069376112701730192 0.25381473341677097 0.14222880882632122 0.3045014594594595 0.087693897019792966
0.30370870870870875 0.069807777690513953 0.25456566458072594 0.14316107913729917 0.30540235135135135 0.088246682886805358
0.30460460460460465 0.070240977524380563 0.25531659574468085 0.14409731535123488 0.30630324324324326 0.088801527618243489
0.30550050050050054 0.070675714814669263 0.25606752690863582 0.14503753136008637 0.30720413513513517 0.089358435641854764
0.30639639639639643 0.071111992185605238 0.25681845807259074 0.14598174115588658 0.30810502702702702 0.089917411409680223
0.30729229229229232 0.071549812274358637 0.25756938923654571 0.1469299588315896 0.30900591891891893 0.090478459398190311
0.30818818818818822 0.071989177731103929 0.25832032040050062 0.14788219858192445 0.30990681081081084 0.09104158410842185
0.30908408408408411 0.072430091219079826 0.2590712515644556 0.14883847470426043 0.31080770270270275 0.091606790066115898
0.30997997997998 0.072872555414649445 0.25982218272841051 0.14979880159948003 0.3117085945945946 0.092174081821856851
0.3108758758758759 0.073316573007360997 0.26057311389236548 0.1507631937728636 0.31260948648648651 0.092743463951212718
0.31177177177177179 0.073762146700008815 0.2613240450563204 0.15173166583498221 0.31351037837837842 0.093314941054876352
0.31266766766766768 0.074209279208694939 0.26207497622027537 0.15270423250260232 0.31441127027027027 0.093888517758807813
0.31356356356356357 0.074657973262890948 0.26282590738423028 0.15368090859959854 0.31531216216216218 0.094464198714378111
0.31445945945945947 0.075108231605500383 0.26357683854818525 0.15466170905787913 0.31621305405405409 0.095041988598513816
0.31535535535535536 0.075560056992921495 0.26432776971214017 0.1556466489183195 0.317113945945946 0.095621892113842991
0.31625125125125125 0.076013452195110479 0.26507870087609514 0.15663574333170868 0.31801483783783785 0.096203913988842149
0.31714714714714715 0.076468419995645159 0.26582963204005006 0.15762900755970427 0.31891572972972976 0.096788058977984717
0.31804304304304304 0.076924963191789084 0.26658056320400503 0.1586264569758003 0.31981662162162167 0.097374331861890359
0.31893893893893893 0.077383084594556034 0.26733149436795994 0.15962810706630451 0.32071751351351352 0.097962737447475426
0.31983483483483488 0.077842787028775159 0.26808242553191491 0.1606339734313281 0.32161840540540543 0.098553280568105292
0.32073073073073077 0.078304073333156241 0.26883335669586983 0.16164407178578558 0.32251929729729734 0.099145966083746942
0.32162662662662667 0.078766946360355763 0.2695842878598248 0.16265841796040748 0.32342018918918919 0.099740798881123596
0.32252252252252256 0.079231408977043255 0.27033521902377977 0.16367702790276328 0.3243210810810811 0.10033778387387023
0.32341841841841845 0.079697464063968132 0.27108615018773469 0.16469991767829728 0.32522197297297301 0.10093692600269034
0.32431431431431434 0.080165114516026897 0.27183708135168966 0.16572710347137593 0.32612286486486491 0.10153823023551417
0.32521021021021024 0.080634363242331114 0.27258801251564457 0.16675860158634712 0.32702375675675677 0.10214170156765796
0.32610610610610613 0.081105213166275489 0.27333894367959954 0.16779442844861239 0.32792464864864868 0.10274734502198489
0.32700200200200202 0.081577667225606706 0.27408987484355446 0.16883460060571071 0.32882554054054058 0.1033551656490668
0.32789789789789792 0.082051728372492569 0.27484080600750943 0.16987913472841595 0.32972643243243244 0.10396516852734762
0.32879379379379381 0.082527399573591759 0.27559173717146435 0.17092804761184607 0.33062732432432435 0.10457735876330818
0.3296896896896897 0.083004683810124033 0.27634266833541932 0.17198135617658633 0.33152821621621625 0.10519174149163203
0.3305855855855856 0.08348358407794082 0.27709359949937423 0.17303907746982466 0.33242910810810811 0.10580832187537281
0.33148148148148149 0.083964103387596509 0.2778445306633292 0.17410122866650143 0.33333000000000002 0.10642710510612315
0.33237737737737738 0.084446244764420059 0.27859546182728412 0.17516782707047165 0.33423089189189192 0.10704809640418457
0.33327327327327327 0.084930011248587234 0.27934639299123909 0.17623889011568208 0.33513178378378383 0.10767130101873927
0.33416916916916917 0.085415405895193308 0.28009732415519401 0.17731443536736111 0.33603267567567568 0.1082967242280226
0.33506506506506506 0.085902431774326174 0.28084825531914898 0.17839448052322357 0.33693356756756759 0.10892437133949812
0.33596096096096101 0.086391091971140255 0.28159918648310389 0.17947904341468954 0.3378344594594595 0.10955424769003271
0.3368568568568569 0.086881389585930544 0.28235011764705886 0.18056814200811772 0.33873535135135135 0.11018635864607415
0.33775275275275279 0.08737332773420757 0.28310104881101378 0.18166179440605326 0.33963624324324326 0.11082070960382977
0.33864864864864869 0.087866909546772565 0.28385197997496875 0.18276001884849136 0.34053713513513517 0.1114573059894467
0.33954454454454458 0.088362138169793436 0.28460291113892366 0.18386283371415471 0.34143802702702702 0.11209615325919337
0.34044044044044047 0.088859016764881005 0.28535384230287864 0.18497025752178756 0.34233891891891893 0.11273725689964287
0.34133633633633637 0.089357548509166038 0.28610477346683355 0.18608230893146438 0.34323981081081084 0.11338062242785767
0.34223223223223226 0.089857736595376644 0.28685570463078852 0.1871990067459153 0.34414070270270275 0.11402625539157567
0.34312812812812815 0.09035958423191634 0.28760663579474344 0.18832036991186643 0.3450415945945946 0.11467416136939815
0.34402402402402404 0.090863094642942621 0.28835756695869841 0.18944641752139743 0.34594248648648651 0.11532434597097919
0.34491991991991994 0.091368271068446097 0.28910849812265332 0.19057716881331496 0.34684337837837842 0.11597681483721646
0.34581581581581583 0.091875116764330148 0.28985942928660829 0.19171264317454337 0.34774427027027027 0.11663157364044385
0.34671171171171172 0.092383635002491263 0.29061036045056321 0.19285286014153175 0.34864516216216218 0.11728862808462562
0.34760760760760762 0.092893829070899853 0.29136129161451818 0.19399783940167886 0.34954605405405409 0.11794798390555213
0.34850350350350351 0.093405702273681668 0.2921122227784731 0.19514760079477483 0.350446945945946 0.11860964687103732
0.3493993993993994 0.093919257931199776 0.29286315394242807 0.19630216431446143 0.35134783783783785 0.11927362278111775
0.35029529529529529 0.094434499380137274 0.29361408510638298 0.19746155010970939 0.35224872972972976 0.1199399174682535
0.35119119119119119 0.094951429973580331 0.29436501627033795 0.1986257784863148 0.35314962162162167 0.12060853679753039
0.35208708708708708 0.095470053081102083 0.29511594743429287 0.19979486990841355 0.35405051351351352 0.12127948666686418
0.35298298298298303 0.095990372088846948 0.29586687859824784 0.20096884500001475 0.35495140540540543 0.12195277300720681
0.35387887887887892 0.096512390399615566 0.29661780976220276 0.20214772454655294 0.35585229729729734 0.12262840178275347
0.35477477477477481 0.097036111432950628 0.29736874092615773 0.20333152949646036 0.35675318918918919 0.12330637899115246
0.35567067067067071 0.097561538625222904 0.29811967209011264 0.20452028096275784 0.3576540810810811 0.12398671066371601
0.3565665665665666 0.098088675429718122 0.29887060325406761 0.2057140002246666 0.35855497297297301 0.12466940286563358
0.35746246246246249 0.098617525316724478 0.29962153441802253 0.20691270872923961 0.35945586486486492 0.12535446169618633
0.35835835835835839 0.099148091773620772 0.3003724655819775 0.20811642809301398 0.36035675675675677 0.12604189328896373
0.35925425425425428 0.099680378304965025 0.30112339674593241 0.20932518010368337 0.36125764864864868 0.1267317038120824
0.36015015015015017 0.10021438843258404 0.30187432790988739 0.21053898672179344 0.36215854054054059 0.12742389946840596
0.36104604604604607 0.10075012569566331 0.3026252590738423 0.21175787008245583 0.36305943243243244 0.12811848649576738
0.36194194194194196 0.10128759365083777 0.30337619023779727 0.21298185249708684 0.36396032432432435 0.12881547116719325
0.36283783783783785 0.10182679587228312 0.30412712140175219 0.21421095645516619 0.36486121621621626 0.12951485979112967
0.36373373373373374 0.10236773595180784 0.30487805256570716 0.21544520462602029 0.36576210810810811 0.13021665871167021
0.36462962962962964 0.10291041749894596 0.30562898372966207 0.21668461986062537 0.36666300000000002 0.13092087430878582
0.36552552552552553 0.10345484414105022 0.30637991489361704 0.21792922519343721 0.36756389189189193 0.13162751299855688
0.36642142142142142 0.10400101952338632 0.30713084605757196 0.21917904384424128 0.36846478378378383 0.13233658123340702
0.36731731731731732 0.10454894730922758 0.30788177722152693 0.22043409922002971 0.36936567567567569 0.13304808550233904
0.36821321321321321 0.1050986311799503 0.3086327083854819 0.22169441491689937 0.37026656756756759 0.13376203233117301
0.36910910910910916 0.10565007483513002 0.30938363954943682 0.2229600147219773 0.3711674594594595 0.13447842828278622
0.37000500500500505 0.10620328199263811 0.31013457071339179 0.22423092261536967 0.37206835135135136 0.13519727995735517
0.37090090090090094 0.10675825638873958 0.3108855018773467 0.2255071627721367 0.37296924324324326 0.1359185939926002
0.37179679679679684 0.10731500177819121 0.31163643304130167 0.22678875956429298 0.37387013513513517 0.13664237706403148
0.37269269269269273 0.10787352193434049 0.31238736420525659 0.22807573756283409 0.37477102702702703 0.13736863588519774
0.37358858858858862 0.10843382064922537 0.31313829536921156 0.22936812153979017 0.37567191891891893 0.13809737720793672
0.37448448448448451 0.1089959017336747 0.31388922653316648 0.23066593647030637 0.37657281081081084 0.13882860782262832
0.37538038038038041 0.10955976901740939 0.31464015769712145 0.23196920753475039 0.37747370270270275 0.13956233455844957
0.3762762762762763 0.11012542634914438 0.31539108886107636 0.23327796012084803 0.3783745945945946 0.14029856428363177
0.37717217217217219 0.11069287759669129 0.31614202002503133 0.2345922198258476 0.37927548648648651 0.14103730390572047
0.37806806806806809 0.11126212664706185 0.31689295118898625 0.23591201245871268 0.38017637837837842 0.14177856037183703
0.37896396396396398 0.11183317740657213 0.31764388235294122 0.23723736404234375 0.38107727027027027 0.14252234066894284
0.37985985985985987 0.11240603380094759 0.31839481351689614 0.23856830081583 0.38197816216216218 0.14326865182410595
0.38075575575575576 0.11298069977542867 0.31914574468085111 0.23990484923673161 0.38287905405405409 0.14401750090476989
0.38165165165165166 0.11355717929487752 0.31989667584480602 0.24124703598339195 0.383779945945946 0.14476889501902493
0.38254754754754755 0.11413547634388529 0.32064760700876099 0.2425948879572814 0.38468083783783785 0.14552284131588147
0.38344344344344344 0.11471559492688016 0.32139853817271591 0.24394843228537239 0.38558172972972976 0.14627934698554668
0.38433933933933934 0.11529753906823642 0.32214946933667088 0.2453076963225474 0.38648262162162167 0.14703841925970257
0.38523523523523528 0.1158813128123843 0.32290040050062579 0.24667270765403898 0.38738351351351352 0.147800065411787
0.38613113113113118 0.1164669202239203 0.32365133166458077 0.24804349409790313 0.38828440540540543 0.14856429275727773
0.38702702702702707 0.11705436538771885 0.32440226282853568 0.24942008370752619 0.38918529729729734 0.14933110865397786
0.38792292292292296 0.11764365240904444 0.32515319399249065 0.25080250477416693 0.39008618918918919 0.15010052050230466
0.38881881881881886 0.11823478541366478 0.32590412515644557 0.25219078582953258 0.3909870810810811 0.15087253574558107
0.38971471471471475 0.11882776854796463 0.32665505632040054 0.25358495564839073 0.39188797297297301 0.15164716187032914
0.39061061061061064 0.11942260597906076 0.32740598748435545 0.25498504325121685 0.39278886486486492 0.15242440640656674
0.39150650650650654 0.12001930189491747 0.32815691864831043 0.25639107790687937 0.39368975675675677 0.1532042769281064
0.39240240240240243 0.1206178605044632 0.32890784981226534 0.25780308913536121 0.39459064864864868 0.15398678105285762
0.39329829829829832 0.12121828603770794 0.32965878097622031 0.25922110671051912 0.39549154054054059 0.15477192644313106
0.39419419419419421 0.12182058274586156 0.33040971214017523 0.26064516066288157 0.39639243243243244 0.15555972080594591
0.39509009009009011 0.12242475490145291 0.3311606433041302 0.26207528128248692 0.39729332432432435 0.15635017189334022
0.395985985985986 0.12303080679845005 0.33191157446808511 0.2635114991217592 0.39819421621621626 0.15714328750268358
0.39688188188188189 0.12363874275238121 0.33266250563204008 0.26495384499842667 0.39909510810810811 0.1579390754769929
0.39777777777777779 0.1242485671004567 0.333413436795995 0.26640234999847906 0.39999600000000002 0.15873754370525134
0.39867367367367368 0.12486028420169183 0.33416436795994997 0.26785704547916966 0.40089689189189193 0.15953870012272961
0.39956956956956957 0.12547389843703069 0.33491529912390489 0.26931796307205685 0.40179778378378384 0.16034255271131051
0.40046546546546546 0.12608941420947084 0.33566623028785986 0.27078513468609117 0.40269867567567569 0.16114910949981628
0.40136136136136136 0.12670683594418913 0.33641716145181477 0.27225859251074497 0.4035995675675676 0.16195837856433948
0.40225725725725731 0.12732616808866826 0.33716809261576974 0.27373836901918802 0.4045004594594595 0.16277036802857608
0.4031531531531532 0.12794741511282431 0.33791902377972466 0.27522449697150758 0.40540135135135136 0.16358508606416211
0.40404904904904909 0.12857058150913564 0.33866995494367963 0.27671700941797572 0.40630224324324327 0.16440254089101369
0.40494494494494498 0.12919567179277222 0.33942088610763455 0.27821593970236219 0.40720313513513517 0.16522274077766932
0.40584084084084088 0.12982269050172635 0.34017181727158952 0.27972132146529771 0.40810402702702708 0.16604569404163616
0.40673673673673677 0.13045164219694416 0.34092274843554443 0.28123318864768365 0.40900491891891894 0.16687140904973927
0.40763263263263266 0.13108253146245835 0.3416736795994994 0.28275157549415281 0.40990581081081084 0.16769989421847389
0.40852852852852856 0.13171536290552163 0.34242461076345432 0.28427651655657921 0.41080670270270275 0.16853115801436133
0.40942442442442445 0.13235014115674165 0.34317554192740929 0.28580804669764132 0.41170759459459461 0.16936520895430762
0.41032032032032034 0.13298687087021643 0.3439264730913642 0.28734620109443576 0.41260848648648651 0.17020205560596641
0.41121621621621623 0.13362555672367124 0.34467740425531918 0.28889101524214483 0.41350937837837842 0.17104170658810439
0.41211211211211213 0.13426620341859657 0.34542833541927409 0.2904425249577578 0.41441027027027028 0.17188417057097027
0.41300800800800802 0.13490881568038668 0.34617926658322906 0.29200076638384836 0.41531116216216218 0.17272945627666805
0.41390390390390391 0.13555339825847987 0.34693019774718403 0.2935657759924068 0.41621205405405409 0.17357757247953265
0.41479979979979981 0.13619995592649931 0.34768112891113895 0.29513759058872963 0.417112945945946 0.17442852800650954
0.4156956956956957 0.13684849348239544 0.34843206007509392 0.29671624731536816 0.41801383783783785 0.1752823317375384
0.41659159159159159 0.13749901574858905 0.34918299123904883 0.29830178365613474 0.41891472972972976 0.17613899260593982
0.41748748748748749 0.13815152757211574 0.34993392240300381 0.29989423744017035 0.41981562162162167 0.17699851959880561
0.41838338338338343 0.13880603382477139 0.35068485356695872 0.30149364684607255 0.42071651351351352 0.17786092175739329
0.41927927927927933 0.13946253940325884 0.35143578473091369 0.3031000504060869 0.42161740540540543 0.1787262081775241
0.42017517517517522 0.14012104922933571 0.35218671589486861 0.30471348701036072 0.42251829729729734 0.17959438800998456
0.42107107107107111 0.14078156824996341 0.35293764705882358 0.30633399591126231 0.42341918918918919 0.18046547046093211
0.42196696696696701 0.14144410143745725 0.35368857822277849 0.30796161672776529 0.4243200810810811 0.18133946479230464
0.4228628628628629 0.14210865378963775 0.35443950938673346 0.30959638944990109 0.42522097297297301 0.182216380322234
0.42375875875875879 0.14277523032998307 0.35519044055068838 0.31123835444327841 0.42612186486486492 0.18309622642546286
0.42465465465465468 0.14344383610778297 0.35594137171464335 0.3128875524536735 0.42702275675675677 0.18397901253376653
0.42555055055055058 0.14411447619829362 0.35669230287859827 0.31454402461168973 0.42792364864864868 0.18486474813637815
0.42644644644644647 0.14478715570289369 0.35744323404255324 0.3162078124374908 0.42882454054054059 0.18575344278041822
0.42734234234234236 0.14546187974924185 0.35819416520650815 0.31787895784560688 0.42972543243243244 0.18664510607132787
0.42823823823823826 0.14613865349143551 0.35894509637046312 0.31955750314981507 0.43062632432432435 0.18753974767330742
0.42913413413413415 0.14681748211017057 0.35969602753441804 0.32124349106809652 0.43152721621621626 0.18843737730975763
0.43003003003003004 0.14749837081290276 0.36044695869837301 0.32293696472767175 0.43242810810810817 0.18933800476372642
0.43092592592592593 0.14818132483401009 0.36119788986232793 0.32463796767011394 0.43332900000000002 0.19024163987835954
0.43182182182182183 0.14886634943495652 0.3619488210262829 0.32634654385654444 0.43422989189189193 0.1911482925573558
0.43271771771771772 0.14955344990445721 0.36269975219023781 0.328062737672908 0.43513078378378384 0.19205797276542588
0.43361361361361361 0.15024263155864492 0.36345068335419278 0.32978659393533483 0.43603167567567569 0.19297069052875712
0.43450950950950956 0.15093389974123769 0.3642016145181477 0.33151815789558559 0.4369325675675676 0.19388645593548162
0.43540540540540545 0.15162725982370787 0.36495254568210267 0.33325747524658417 0.43783345945945951 0.19480527913614942
0.43630130130130135 0.15232271720545282 0.36570347684605758 0.33500459212803885 0.43873435135135136 0.19572717034420611
0.43719719719719724 0.1530202773139665 0.36645440801001256 0.33675955513215444 0.43963524324324327 0.19665213983647581
0.43809309309309313 0.15371994560501295 0.36720533917396747 0.338522411309436 0.44053613513513518 0.19758019795364778
0.43898898898898903 0.15442172756280059 0.36795627033792244 0.34029320817458614 0.44143702702702708 0.19851135510076862
0.43988488488488492 0.15512562870015856 0.36870720150187736 0.34207199371249825 0.44233791891891894 0.19944562174773944
0.44078078078078081 0.15583165455871398 0.36945813266583233 0.34385881638434768 0.44323881081081085 0.20038300842981763
0.4416766766766767 0.15653981070907094 0.37020906382978724 0.34565372513378212 0.44413970270270275 0.20132352574812329
0.4425725725725726 0.15725010275099086 0.37095999499374221 0.34745676939321291 0.44504059459459461 0.2022671843701514
0.44346846846846849 0.15796253631357429 0.37171092615769713 0.34926799909021022 0.44594148648648652 0.20321399503028906
0.44436436436436438 0.15867711705544427 0.3724618573216521 0.35108746465400392 0.44684237837837842 0.204163968530337
0.44526026026026028 0.15939385066493103 0.37321278848560702 0.35291521702209155 0.44774327027027028 0.20511711574003713
0.44615615615615617 0.16011274286025848 0.37396371964956199 0.35475130764695606 0.44864416216216219 0.20607344759760568
0.44705205205205206 0.16083379938973186 0.3747146508135169 0.35659578850289525 0.44954505405405409 0.20703297511027058
0.44794794794794796 0.16155702603192726 0.37546558197747187 0.35844871209296614 0.450445945945946 0.20799570935481509
0.44884384384384385 0.16228242859588246 0.37621651314142679 0.36031013145604468 0.45134683783783786 0.2089616614781267
0.44973973973973974 0.16301001292128961 0.37696744430538176 0.36218010017400509 0.45224772972972976 0.20993084269775175
0.45063563563563569 0.16373978487868923 0.37771837546933668 0.36405867237901901 0.45314862162162167 0.21090326430245507
0.45153153153153158 0.16447175036966566 0.37846930663329165 0.3659459027609806 0.45404951351351353 0.21187893765278618
0.45242742742742748 0.16520591532704487 0.37922023779724656 0.36784184657505553 0.45495040540540543 0.21285787418165023
0.45332332332332337 0.16594228571509301 0.37997116896120153 0.3697465596493596 0.45585129729729734 0.21384008539488608
0.45421921921921926 0.1666808675297172 0.38072210012515645 0.37166009839276848 0.45675218918918919 0.21482558287184858
0.45511511511511515 0.16742166679866782 0.38147303128911142 0.3735825198028625 0.4576530810810811 0.2158143782659987
0.45601101101101105 0.16816468958174222 0.38222396245306633 0.37551388147400633 0.45855397297297301 0.21680648330549768
0.45690690690690694 0.16890994197099066 0.38297489361702131 0.37745424160557062 0.45945486486486492 0.21780190979380934
0.45780280280280283 0.16965743009092343 0.38372582478097622 0.37940365901029349 0.46035575675675677 0.21880066961030681
0.45869869869869873 0.17040716009872012 0.38447675594493119 0.38136219312279063 0.46125664864864868 0.21980277471088699
0.45959459459459462 0.17115913818444031 0.38522768710888616 0.3833299040082116 0.46215754054054059 0.22080823712858963
0.46049049049049051 0.17191337057123637 0.38597861827284108 0.38530685237104834 0.46305843243243244 0.22181706897422515
0.4613863863863864 0.17266986351556754 0.38672954943679605 0.38729309956409996 0.46395932432432435 0.22282928243700628
0.4622822822822823 0.17342862330741649 0.38748048060075096 0.38928870759759332 0.46486021621621626 0.22384488978518899
0.46317817817817819 0.17418965627050703 0.38823141176470594 0.39129373914846843 0.46576110810810817 0.22486390336671733
0.46407407407407408 0.17495296876252411 0.38898234292866085 0.39330825756982418 0.46666200000000002 0.22588633560987761
0.46496996996996998 0.17571856717533552 0.38973327409261582 0.39533232690053804 0.46756289189189193 0.22691219902395743
0.46586586586586587 0.17648645793521542 0.39048420525657074 0.39736601187505294 0.46846378378378384 0.2279415061999131
0.46676176176176176 0.17725664750306988 0.39123513642052571 0.39940937793334436 0.46936467567567569 0.22897426981104232
0.46765765765765771 0.17802914237466422 0.39198606758448062 0.40146249123106226 0.4702655675675676 0.23001050261366598
0.4685535535535536 0.17880394908085215 0.3927369987484356 0.40352541864986191 0.47116645945945951 0.23105021744781551
0.4694494494494495 0.17958107418780744 0.39348792991239051 0.4055982278079171 0.47206735135135136 0.2320934272379285
0.47034534534534539 0.18036052429725688 0.39423886107634548 0.40768098707062983 0.47296824324324327 0.23314014499355076
0.47124124124124128 0.18114230604671561 0.3949897922403004 0.40977376556153083 0.47386913513513518 0.23419038381004714
0.47213713713713718 0.1819264261097242 0.39574072340425537 0.41187663317338519 0.47477002702702709 0.23524415686931821
0.47303303303303307 0.18271289119608822 0.39649165456821028 0.4139896605794981 0.47567091891891894 0.23630147744052601
0.47392892892892896 0.18350170805211924 0.39724258573216525 0.41611291924523391 0.47657181081081085 0.2373623588808271
0.47482482482482485 0.18429288346087852 0.39799351689612017 0.41824648143974474 0.47747270270270276 0.23842681463611298
0.47572072072072075 0.18508642424242228 0.39874444806007514 0.42039042024792123 0.47837359459459461 0.2394948582417589
0.47661661661661664 0.18588233725404948 0.39949537922403006 0.4225448095825638 0.47927448648648652 0.24056650332338086
0.47751251251251253 0.18668062939055152 0.40024631038798503 0.4247097241967861 0.48017537837837843 0.24164176359760003
0.47840840840840843 0.18748130758446399 0.40099724155193994 0.42688523969664677 0.48107627027027028 0.24272065287281666
0.47930430430430432 0.18828437880632107 0.40174817271589491 0.4290714325540258 0.48197716216216219 0.24380318504999046
0.48020020020020021 0.18908985006491147 0.40249910387984983 0.43126838011974022 0.4828780540540541 0.24488937412343173
0.4810960960960961 0.18989772840753733 0.4032500350438048 0.43347616063691508 0.483778945945946 0.24597923418159903
0.481991991991992 0.19070802092027467 0.40400096620775972 0.43569485325460383 0.48467983783783786 0.24707277940790656
0.48288788788788789 0.19152073472823652 0.40475189737171469 0.43792453804167625 0.48558072972972977 0.2481700240815406
0.48378378378378384 0.19233587699583854 0.4055028285356696 0.44016529600096932 0.48648162162162167 0.24927098257828398
0.48467967967967973 0.19315345492706609 0.40625375969962457 0.44241720908371673 0.48738251351351353 0.25037566937134981
0.48557557557557562 0.19397347576574489 0.40700469086357949 0.44468036020425228 0.48828340540540544 0.25148409903222518
0.48647147147147152 0.19479594679581311 0.40775562202753446 0.44695483325500662 0.48918429729729734 0.25259628623152292
0.48736736736736741 0.19562087534159583 0.40850655319148937 0.44924071312179281 0.4900851891891892 0.25371224573984363
0.4882632632632633 0.19644826876808288 0.40925748435544435 0.45153808569939552 0.4909860810810811 0.25483199242864651
0.4891591591591592 0.19727813448120801 0.41000841551939926 0.45384703790746395 0.49188697297297301 0.25595554127113107
0.49005505505505509 0.19811047992813108 0.41075934668335423 0.45616765770672424 0.49278786486486492 0.25708290734312655
0.49095095095095098 0.19894531259752277 0.41151027784730915 0.45850003411551021 0.49368875675675677 0.25821410582399329
0.49184684684684687 0.1997826400198516 0.41226120901126412 0.4608442572266277 0.49458964864864868 0.25934915199753295
0.49274274274274277 0.2006224697676737 0.41301214017521903 0.4632004182245521 0.49549054054054059 0.26048806125290963
0.49363863863863866 0.20146480945592499 0.413763071339174 0.46556860940297851 0.49639143243243244 0.26163084908557971
0.49453453453453455 0.20230966674221598 0.41451400250312892 0.46794892418271988 0.49729232432432435 0.26277753109823482
0.49543043043043045 0.20315704932712952 0.41526493366708389 0.47034145712997427 0.49819321621621626 0.26392812300175228
0.49632632632632634 0.20400696495452056 0.41601586483103881 0.47274630397495854 0.49909410810810817 0.2650826406161591
0.49722222222222223 0.20485942141181931 0.41676679599499378 0.47516356163092849 0.49999500000000002 0.26624109987160444
0.49811811811811813 0.20571442653033664 0.41751772715894869 0.47759332821358458 0.50089589189189188 0.26740351680934504
0.49901401401401402 0.20657198818557237 0.41826865832290366 0.48003570306088417 0.50179678378378378 0.26856990758274041
0.49990990990990997 0.20743211429752648 0.41901958948685858 0.48249078675325591 0.50269767567567569 0.26974028845825992
0.5008058058058058 0.20829481283101264 0.41977052065081355 0.48495868113424229 0.5035985675675676 0.27091467581650097
0.5017017017017017 0.20916009179597547 0.42052145181476847 0.48743948933156739 0.50449945945945951 0.27209308615322014
0.50259759759759759 0.21002795924780962 0.42127238297872344 0.48993331577865157 0.50540035135135142 0.27327553608037364
0.50349349349349348 0.21089842328768246 0.42202331414267835 0.49244026623657294 0.50630124324324333 0.27446204232717175
0.50438938938938938 0.21177149206285953 0.42277424530663332 0.49496044781649967 0.50720213513513512 0.27565262174114508
0.50528528528528527 0.2126471737670326 0.42352517647058829 0.49749396900259363 0.50810302702702703 0.2768472912892222
0.50618118118118116 0.21352547664065155 0.42427610763454321 0.50004093967540586 0.50900391891891894 0.2780460680588201
0.50707707707707705 0.21440640897125823 0.42502703879849818 0.50260147113577125 0.50990481081081085 0.27924896925894793
0.50797297297297306 0.21528997909382427 0.4257779699624531 0.50517567612921643 0.51080570270270276 0.28045601222132249
0.50886886886886895 0.21617619539109106 0.42652890112640807 0.50776366887089874 0.51170659459459467 0.28166721440149695
0.50976476476476484 0.21706506629391426 0.42727983229036298 0.510365565071081 0.51260748648648657 0.28288259338000421
0.51066066066066074 0.21795660028160971 0.42803076345431795 0.51298148196116566 0.51350837837837837 0.28410216686351025
0.51155655655655663 0.21885080588230416 0.42878169461827287 0.51561153832029605 0.51440927027027028 0.28532595268598521
0.51245245245245252 0.21974769167328798 0.42953262578222784 0.51825585450254374 0.51531016216216219 0.28655396880988415
0.51334834834834842 0.22064726628137188 0.43028355694618275 0.5209145524646962 0.5162110540540541 0.28778623332734415
0.51424424424424431 0.22154953838324662 0.43103448811013773 0.52358775579465944 0.51711194594594601 0.28902276446139596
0.5151401401401402 0.22245451670584637 0.43178541927409264 0.52627558974049404 0.51801283783783791 0.29026358056718699
0.51603603603603609 0.22336221002671483 0.43253635043804761 0.52897818124010154 0.51891372972972971 0.29150870013322161
0.51693193193193199 0.22427262717437527 0.43328728160200253 0.53169565895157678 0.51981462162162162 0.292758141782616
0.51782782782782788 0.22518577702870424 0.4340382127659575 0.53442815328424687 0.52071551351351353 0.29401192427436534
0.51872372372372377 0.22610166852130795 0.43478914392991241 0.53717579643041113 0.52161640540540544 0.295270066504629
0.51961961961961967 0.22702031063590272 0.43554007509386738 0.53993872239780893 0.52251729729729735 0.29653258750803008
0.52051551551551556 0.22794171240869923 0.4362910062578223 0.54271706704282585 0.52341818918918925 0.2977995064589693
0.52141141141141145 0.22886588292878968 0.43704193742177727 0.54551096810446653 0.52431908108108116 0.29907084267295675
0.52230730730730734 0.22979283133853942 0.43779286858573219 0.54832056523910955 0.52521997297297296 0.30034661560795822
0.52320320320320324 0.23072256683398126 0.43854379974968716 0.55114600005607139 0.52612086486486487 0.30162684486575825
0.52409909909909913 0.2316550986652145 0.43929473091364207 0.55398741615399749 0.52702175675675678 0.30291155019333893
0.52499499499499502 0.23259043613680716 0.44004566207759704 0.55684495915810728 0.52792264864864868 0.30420075148427717
0.52589089089089092 0.23352858860820233 0.44079659324155196 0.5597187767583125 0.52882354054054059 0.30549446878015657
0.52678678678678681 0.23446956549412792 0.44154752440550693 0.56260901874824198 0.5297244324324325 0.30679272227199839
0.5276826826826827 0.23541337626501083 0.44229845556946185 0.56551583706518749 0.53062532432432441 0.30809553230170927
0.5285785785785786 0.23636003044739479 0.44304938673341682 0.56843938583100873 0.53152621621621621 0.30940291936354614
0.52947447447447449 0.2373095376243621 0.44380031789737173 0.57137982139401311 0.53242710810810812 0.31071490410560038
0.53037037037037038 0.23826190743595987 0.4445512490613267 0.57433730237185143 0.53332800000000002 0.31203150733129864
0.53126626626626627 0.2392171495796297 0.44530218022528162 0.57731198969544706 0.53422889189189193 0.31335275000092311
0.53216216216216217 0.24017527381064196 0.44605311138923659 0.5803040466539966 0.53512978378378384 0.31467865323315103
0.53305805805805806 0.241136289942534 0.4468040425531915 0.58331363894106958 0.53603067567567575 0.3160092383066116
0.53395395395395395 0.24210020784755282 0.44755497371714648 0.58634093470184245 0.53693156756756766 0.31734452666146379
0.53484984984984985 0.24306703745710179 0.44830590488110139 0.58938610458149754 0.53783245945945946 0.31868453990099366
0.53574574574574574 0.24403678876219154 0.44905683604505636 0.59244932177482323 0.53873335135135136 0.32002929979323025
0.53664164164164163 0.24500947181389585 0.44980776720901128 0.59553076207705091 0.53963424324324327 0.32137882827258274
0.53753753753753752 0.24598509672381144 0.45055869837296625 0.59863060393596823 0.54053513513513518 0.32273314744149861
0.53843343343343342 0.24696367366452215 0.45130962953692116 0.6017490285053414 0.54143602702702709 0.32409227957214121
0.53932932932932931 0.24794521287006804 0.45206056070087614 0.60488621969969392 0.542336918918919 0.32545624710808951
0.5402252252252252 0.2489297246364188 0.45281149186483105 0.60804236425047464 0.5432378108108108 0.32682507266605915
0.54112112112112121 0.24991721932195213 0.45356242302878602 0.61121765176366827 0.5441387027027027 0.32819877903764516
0.5420170170170171 0.25090770734793583 0.45431335419274094 0.61441227477888116 0.54503959459459461 0.32957738919108615
0.54291291291291299 0.25190119919901638 0.45506428535669591 0.617626428829958 0.54594048648648652 0.33096092627305251
0.54380880880880889 0.25289770542371048 0.45581521652065082 0.62086031250717011 0.54684137837837843 0.33234941361045589
0.54470470470470478 0.25389723663490271 0.45656614768460579 0.62411412752103046 0.54774227027027034 0.33374287471228209
0.54560060060060067 0.25489980351034724 0.45731707884856071 0.62738807876778069 0.54864316216216225 0.3351413332714489
0.54649649649649656 0.25590541679317536 0.45806801001251568 0.63068237439660912 0.54954405405405404 0.33654481316668505
0.54739239239239246 0.25691408729240717 0.4588189411764706 0.63399722587864726 0.55044494594594595 0.33795333846443709
0.54828828828828835 0.25792582588346918 0.45956987234042557 0.63733284807781232 0.55134583783783786 0.33936693342079621
0.54918418418418424 0.25894064350871637 0.46032080350438048 0.64068945932354382 0.55224672972972977 0.34078562248345468
0.55008008008008014 0.25995855117795991 0.46107173466833545 0.64406728148550374 0.55314762162162168 0.34220943029368484
0.55097597597597603 0.26097955996899969 0.46182266583229042 0.64746654005029902 0.55404851351351359 0.34363838168834449
0.55187187187187192 0.26200368102816296 0.46257359699624534 0.65088746420029708 0.55494940540540549 0.34507250170190851
0.55276776776776781 0.26303092557084762 0.46332452816020031 0.65433028689459949 0.55585029729729729 0.34651181556852778
0.55366366366366371 0.26406130488207114 0.46407545932415523 0.65779524495224406 0.5567511891891892 0.34795634872411402
0.5545595595595596 0.26509483031702541 0.4648263904881102 0.66128257913771615 0.55765208108108111 0.34940612680845201
0.55545545545545549 0.2661315133016367 0.46557732165206511 0.66479253424883955 0.55855297297297302 0.35086117566734104
0.55635135135135139 0.26717136533313135 0.46632825281602008 0.66832535920712866 0.55945386486486492 0.35232152135476313
0.55724724724724728 0.26821439798060787 0.467079183979975 0.67188130715068561 0.56035475675675683 0.35378719013508075
0.55814314314314317 0.26926062288561353 0.46783011514392997 0.67546063552973279 0.56125564864864874 0.35525820848526418
0.55903903903903907 0.27031005176272827 0.46858104630788489 0.67906360620486239 0.56215654054054054 0.356734603097147
0.55993493493493496 0.27136269640015342 0.46933197747183986 0.68269048554810408 0.56305743243243245 0.35821640087971379
0.56083083083083085 0.27241856866030717 0.47008290863579477 0.68634154454690255 0.56395832432432436 0.35970362896141678
0.56172672672672674 0.27347768048042559 0.47083383979974974 0.69001705891111353 0.56485921621621626 0.36119631469252422
0.56262262262262264 0.27454004387317049 0.47158477096370466 0.69371730918311425 0.56576010810810817 0.36269448564750079
0.56351851851851853 0.27560567092724253 0.47233570212765963 0.69744258085114608 0.56666100000000008 0.36419816962741969
0.56441441441441442 0.27667457380800181 0.47308663329161454 0.70119316446599889 0.56756189189189188 0.36570739466240693
0.56531031031031032 0.27774676475809401 0.47383756445556952 0.7049693557611596 0.56846278378378379 0.3672221890141209
0.56620620620620621 0.27882225609808309 0.47458849561952443 0.70877145577654532 0.5693636756756757 0.36874258117826209
0.5671021021021021 0.2799010602270911 0.4753394267834794 0.71259977098595373 0.5702645675675676 0.37026859988712052
0.56799799799799799 0.28098318962344404 0.47609035794743432 0.71645461342836247 0.57116545945945951 0.37180027411215671
0.56889389389389389 0.28206865684532467 0.47684128911138929 0.7203363008432212 0.57206635135135142 0.37333763306661727
0.56978978978978978 0.2831574745314322 0.4775922202753442 0.72424515680987922 0.57296724324324333 0.37488070620818781
0.57068568568568567 0.28424965540164854 0.47834315143929917 0.7281815108913049 0.57386813513513513 0.37642952324168211
0.57158158158158157 0.28534521225771226 0.47909408260325409 0.73214569878225133 0.57476902702702704 0.37798411412176774
0.57247747747747746 0.2864441579838985 0.47984501376720906 0.73613806246204216 0.57566991891891894 0.37954450905573051
0.57337337337337346 0.28754650554770728 0.48059594493116398 0.74015895035214474 0.57657081081081085 0.38111073850627691
0.57426926926926936 0.28865226800055754 0.48134687609511895 0.74420871747871231 0.57747170270270276 0.38268283319437568
0.57516516516516525 0.28976145847849055 0.48209780725907386 0.74828772564028845 0.57837259459459467 0.38426082410213885
0.57606106106106114 0.29087409020287863 0.48284873842302883 0.75239634358086949 0.57927348648648658 0.38584474247574468
0.57695695695695703 0.291990176481143 0.48359966958698375 0.75653494716852998 0.58017437837837837 0.38743461982839883
0.57785285285285293 0.29310973070747809 0.48435060075093872 0.76070391957983063 0.58107527027027028 0.38903048794334105
0.57874874874874882 0.29423276636358431 0.48510153191489364 0.76490365149023065 0.58197616216216219 0.39063237887689112
0.57964464464464471 0.2953592970194085 0.48585246307884861 0.76913454127074599 0.5828770540540541 0.39224032496153949
0.58054054054054061 0.29648933633389207 0.48660339424280352 0.77339699519109462 0.58377794594594601 0.39385435880908232
0.5814364364364365 0.29762289805572717 0.48735432540675849 0.77769142762959431 0.58467883783783792 0.39547451331380079
0.58233233233233239 0.29875999602412112 0.48810525657071341 0.78201826129007612 0.58557972972972983 0.39710082165568505
0.58322822822822828 0.29990064416956941 0.48885618773466838 0.78637792742610491 0.58648062162162162 0.39873331730370565
0.58412412412412418 0.30104485651463586 0.48960711889862329 0.79077086607279923 0.58738151351351353 0.40037203401913268
0.58502002002002007 0.3021926471747427 0.49035805006257827 0.79519752628656093 0.58828240540540544 0.40201700585889993
0.58591591591591596 0.30334403035896812 0.49110898122653318 0.79965836639304599 0.58918329729729735 0.40366826717902127
0.58681181181181186 0.30449902037085291 0.49185991239048815 0.80415385424371399 0.59008418918918926 0.40532585263805399
0.58770770770770775 0.30565763160921572 0.49261084355444307 0.80868446748131584 0.59098508108108116 0.40698979720061401
0.58860360360360364 0.30681987856897752 0.49336177471839804 0.81325069381469806 0.59188597297297296 0.40866013614094243
0.58949949949949954 0.3079857758419946 0.49411270588235295 0.81785303130331499 0.59278686486486487 0.41033690504652331
0.59039539539539543 0.30915533811790075 0.49486363704630792 0.82249198865186879 0.59368775675675678 0.412020139821755
0.59129129129129132 0.31032858018495929 0.49561456821026284 0.82716808551550736 0.59458864864864869 0.41370987669167697
0.59218718718718721 0.3115055169309236 0.49636549937421781 0.83188185281604254 0.5954895405405406 0.415406152205749
0.59308308308308311 0.31268616334390764 0.49711643053817273 0.83663383306966066 0.5963904324324325 0.41710900324168859
0.593978978978979 0.31387053451326574 0.4978673617021277 0.84142458072664772 0.59729132432432441 0.41881846700936554
0.59487487487487489 0.31505864563048303 0.49861829286608261 0.84625466252363912 0.59819221621621621 0.420534581054752
0.59577077077077079 0.3162505119900742 0.49936922403003758 0.85112465784897162 0.59909310810810812 0.42225738326393486
0.59666666666666668 0.3174461489904935 0.50012015519399255 0.85603515912171235 0.59999400000000003 0.42398691186718634
0.59756256256256257 0.31864557213505462 0.50087108635794753 0.86098677218499675 0.60089489189189194 0.42572320544309583
0.59845845845845846 0.31984879703286018 0.50162201752190239 0.86598011671431785 0.60179578378378384 0.42746630292276511
0.59935435435435436 0.32105583939974269 0.50237294868585736 0.8710158266414606 0.60269667567567575 0.4292162435940664
0.60025025025025025 0.32226671505921506 0.50312387984981233 0.87609455059480001 0.60359756756756766 0.430973067105965
0.60114614614614614 0.32348143994343243 0.5038748110137673 0.88121695235673547 0.60449845945945946 0.43273681347290721
0.60204204204204204 0.32470003009416432 0.50462574217772216 0.88638371133906224 0.60539935135135137 0.43450752307927831
0.60293793793793793 0.32592250166377851 0.50537667334167713 0.8915955230771313 0.60630024324324328 0.43628523668392299
0.60383383383383382 0.32714887091623501 0.5061276045056321 0.89685309974369365 0.60720113513513518 0.43806999542474168
0.60472972972972971 0.32837915422809244 0.50687853566958707 0.90215717068338486 0.60810202702702709 0.43986184082335283
0.60562562562562561 0.32961336808952457 0.50762946683354193 0.90750848296884612 0.609002918918919 0.44166081478982999
0.60652152152152161 0.33085152910534982 0.5083803979974969 0.91290780197954446 0.60990381081081091 0.4434669596275122
0.6074174174174175 0.33209365399607105 0.50913132916145187 0.91835591200440758 0.61080470270270271 0.44528031803788687
0.6083133133133134 0.33333975959892875 0.50988226032540684 0.92385361686946932 0.61170559459459461 0.44710093312555216
0.60920920920920929 0.33458986286896503 0.5106331914893617 0.92940174059177361 0.61260648648648652 0.44892884840325492
0.61010510510510518 0.33584398088010076 0.51138412265331668 0.93500112806086988 0.61350737837837843 0.45076410779700776
0.61100100100100108 0.33710213082622409 0.51213505381727165 0.94065264574930152 0.61440827027027034 0.45260675565128761
0.61189689689689697 0.33836433002229277 0.51288598498122662 0.94635718245359346 0.61530916216216225 0.45445683673431658
0.61279279279279286 0.33963059590544825 0.51363691614518148 0.95211565006731425 0.61621005405405405 0.45631439624342479
0.61368868868868875 0.34090094603614307 0.51438784730913645 0.95792898438789553 0.61711094594594595 0.458179479810501
0.61458458458458465 0.34217539809928155 0.51513877847309142 0.96379814595898894 0.61801183783783786 0.46005213350752827
0.61548048048048054 0.34345396990537319 0.51588970963704639 0.96972412095026517 0.61891272972972977 0.46193240385220835
0.61637637637637643 0.34473667939170005 0.51664064080100125 0.97570792207666357 0.61981362162162168 0.46382033781367737
0.61727227227227233 0.34602354462349783 0.51739157196495622 0.98175058955923789 0.62071451351351359 0.46571598281831345
0.61816816816816822 0.34731458379515018 0.51814250312891119 0.98785319212986389 0.6216154054054055 0.46761938675563713
0.61906406406406411 0.34860981523139778 0.51889343429286616 0.99401682808226099 0.62251629729729729 0.46953059798430763
0.61995995995996001 0.34990925738856138 0.51964436545682102 1.0002426263718869 0.6234171891891892 0.47144966533821969
0.6208558558558559 0.35121292885577898 0.52039529662077599 1.006531747767474 0.62431808108108111 0.47337663813269298
0.62175175175175179 0.35252084835625813 0.52114622778473096 1.0128853860571336 0.62521897297297302 0.47531156617077153
0.62264764764764768 0.35383303474854289 0.52189715894868594 1.0193047693121724 0.62611986486486493 0.47725449974961903
0.62354354354354358 0.35514950702779602 0.5226480901126408 1.0257911612119597 0.62702075675675684 0.4792054896670242
0.62443943943943947 0.35647028432709582 0.52339902127659577 1.0323458624334207 0.62792164864864874 0.48116458722801247
0.62533533533533536 0.3577953859187496 0.52414995244055074 1.0389702121089712 0.62882254054054054 0.48313184425156613
0.62623123123123126 0.35912483121562172 0.52490088360450571 1.0456655893569891 0.62972343243243245 0.48510731307745775
0.62712712712712715 0.3604586397724785 0.52565181476846057 1.0524334148891927 0.63062432432432436 0.48709104657319796
0.62802302302302304 0.36179683128734857 0.52640274593241554 1.0592751526996078 0.63152521621621627 0.48908309814109713
0.62891891891891893 0.36313942560290013 0.52715367709637051 1.0661923118401389 0.63242610810810818 0.49108352172544867
0.62981481481481483 0.36448644270783503 0.52790460826032548 1.0731864482881486 0.63332700000000008 0.49309237181983312
0.63071071071071072 0.3658379027382988 0.52865553942428034 1.0802591669118065 0.63422789189189199 0.49510970347454325
0.63160660660660661 0.36719382597930911 0.52940647058823531 1.0874121235394218 0.63512878378378379 0.49713557230413769
0.63250250250250251 0.36855423286620059 0.53015740175219028 1.0946470271394328 0.6360296756756757 0.49917003449512459
0.6333983983983984 0.36991914398608783 0.53090833291614525 1.1019656421182282 0.63693056756756761 0.50121314681377116
0.63429429429429429 0.37128858007934612 0.53165926408010011 1.1093697907435371 0.63783145945945952 0.50326496661405318
0.63519019019019018 0.37266256204111059 0.53241019524405508 1.1168613557016953 0.63873235135135142 0.50532555184573846
0.63608608608608608 0.37404111092279313 0.53316112640801006 1.1244422827977711 0.63963324324324333 0.50739496106261039
0.63698198198198197 0.37542424793361912 0.53391205757196503 1.1321145838082454 0.64053413513513513 0.50947325343083227
0.63787787787787786 0.37681199444218189 0.53466298873591989 1.1398803394966897 0.64143502702702704 0.51156048873746263
0.63877377377377376 0.37820437197801787 0.53541391989987486 1.1477417028037624 0.64233591891891895 0.51365672739911106
0.63966966966966976 0.37960140223319966 0.53616485106382983 1.1557009022237388 0.64323681081081086 0.51576203047075364
0.64056556556556565 0.38100310706395007 0.5369157822277848 1.1637602453808435 0.64413770270270276 0.51787645965469686
0.64146146146146155 0.38240950849227662 0.53766671339173966 1.1719221228197219 0.64503859459459467 0.52000007730970388
0.64235735735735744 0.38382062870762523 0.53841764455569463 1.180189012025636 0.64593948648648658 0.52213294646028152
0.64325325325325333 0.38523649006855581 0.5391685757196496 1.1885634816912816 0.64684037837837838 0.52427513080613009
0.64414914914914922 0.38665711510443795 0.53991950688360457 1.1970481962486326 0.64774127027027029 0.52642669473176429
0.64504504504504512 0.38808252651716929 0.54067043804755954 1.2056459206857921 0.64864216216216219 0.528587703316305
0.64594094094094101 0.38951274718291429 0.5414213692115144 1.2143595256706425 0.6495430540540541 0.53075822234344627
0.6468368368368369 0.39094780015386554 0.54217230037546937 1.2231919930050543 0.65044394594594601 0.53293831831160388
0.6477327327327328 0.39238770866002781 0.54292323153942434 1.2321464214355538 0.65134483783783792 0.53512805844424594
0.64862862862862869 0.39383249611102483 0.54367416270337932 1.2412260328488196 0.65224572972972983 0.53732751070041029
0.64952452452452458 0.39528218609792792 0.54442509386733418 1.2504341788829523 0.65314662162162163 0.53953674378541561
0.65042042042042048 0.39673680239510961 0.54517602503128915 1.2597743479885044 0.65404751351351353 0.54175582716176796
0.65131631631631637 0.39819636896212041 0.54592695619524412 1.2692501729764456 0.65494840540540544 0.54398483106026441
0.65221221221221226 0.39966090994558973 0.54667788735919909 1.2788654390939711 0.65584929729729735 0.54622382649130552
0.65310810810810815 0.40113044968115091 0.54742881852315395 1.2886240926730339 0.65675018918918926 0.54847288525641424
0.65400400400400405 0.40260501269539212 0.54817974968710892 1.2985302504010852 0.65765108108108117 0.55073207995996976
0.65489989989989994 0.4040846237078316 0.54893068085106389 1.3085882092684773 0.65855197297297297 0.55300148402115779
0.65579579579579583 0.40556930763291926 0.54968161201501886 1.3188024572527248 0.65945286486486487 0.55528117168614888
0.65669169169169173 0.40705908958206383 0.55043254317897372 1.3291776848060699 0.66035375675675678 0.5575712180404987
0.65758758758758762 0.40855399486568744 0.55118347434292869 1.3397187972199653 0.66125464864864869 0.55987169902178757
0.65848348348348351 0.41005404899530551 0.55193440550688366 1.3504309279480189 0.6621555405405406 0.56218269143249611
0.6593793793793794 0.41155927768563583 0.55268533667083863 1.3613194529780031 0.66305643243243251 0.56450427295312522
0.6602752752752753 0.41306970685673383 0.55343626783479349 1.3723900063536005 0.66395732432432442 0.56683652215556812
0.66117117117117119 0.41458536263615742 0.55418719899874846 1.3836484969580982 0.66485821621621621 0.56917951851673443
0.66206706706706708 0.41610627136115935 0.55493813016270344 1.3951011266851367 0.66575910810810812 0.57153334243244036
0.66296296296296298 0.41763245958090933 0.55568906132665841 1.4067544101364418 0.66666000000000003 0.573898075231562
0.66385885885885887 0.41916395405874562 0.55643999249061327 1.4186151960031039 0.66756089189189194 0.57627379919046517
0.66475475475475476 0.42070078177445647 0.55719092365456824 1.4306906903061407 0.66846178378378385 0.57866059754771493
0.66565065065065065 0.42224296992659266 0.55794185481852321 1.4429884816937288 0.66936267567567576 0.58105855451907196
0.66654654654654655 0.42379054593481019 0.55869278598247818 1.4555165690175245 0.67026356756756766 0.5834677553127815
0.66744244244244244 0.4253435374422454 0.55944371714643304 1.4682833914389319 0.67116445945945946 0.58588828614516253
0.66833833833833833 0.42690197231792115 0.56019464831038801 1.481297861349121 0.67206535135135137 0.58832023425650881
0.66923423423423423 0.42846587865918712 0.56094557947434298 1.4945694004243151 0.67296624324324328 0.59076368792729661
0.67013013013013012 0.4300352847941909 0.56169651063829795 1.5081079791817129 0.67386713513513519 0.59321873649472168
0.67102602602602601 0.43161021928438542 0.56244744180225281 1.5219241604519262 0.6747680270270271 0.59568547036956487
0.67192192192192202 0.43319071092706829 0.56319837296620778 1.5360291472427392 0.675668918918919 0.59816398105339175
0.67281781781781791 0.43477678875795661 0.56394930413016275 1.5504348355374344 0.67656981081081091 0.60065436115610515
0.6737137137137138 0.43636848205379791 0.56470023529411773 1.5651538726511092 0.67747070270270271 0.60315670441384517
0.6746096096096097 0.4379658203350163 0.56545116645807258 1.5801997218621238 0.67837159459459462 0.60567110570725768
0.67550550550550559 0.43956883336839436 0.56620209762202756 1.5955867341463328 0.67927248648648653 0.60819766108013262
0.67640140140140148 0.4411775511697939 0.56695302878598253 1.6113302279717774 0.68017337837837843 0.61073646775842316
0.67729729729729737 0.44279200400691254 0.5677039599499375 1.6274465782658307 0.68107427027027034 0.61328762416965521
0.67819319319319327 0.44441222240208045 0.56845489111389236 1.6439533158498081 0.68197516216216225 0.61585122996274055
0.67908908908908916 0.44603823713509416 0.56920582227784733 1.6608692388546604 0.68287605405405405 0.61842738602819469
0.67998498498498505 0.44767007924609187 0.5699567534418023 1.6782145378928908 0.68377694594594596 0.6210161945187791
0.68088088088088095 0.44930778003846777 0.57070768460575727 1.6960109370766365 0.68467783783783787 0.62361775887057402
0.68177677677677684 0.4509513710818277 0.57145861576971213 1.7142818533517616 0.68557872972972977 0.62623218382449064
0.68267267267267273 0.45260088421498706 0.5722095469336671 1.7330525770790959 0.68647962162162168 0.62885957544823834
0.68356856856856862 0.45425635154900995 0.57296047809762207 1.7523504773560719 0.68738051351351359 0.63150004115875669
0.68446446446446452 0.45591780547029248 0.57371140926157704 1.7722052362611762 0.6882814054054055 0.63415368974512143
0.68536036036036041 0.45758527864368947 0.5744623404255319 1.792649117052294 0.6891822972972973 0.63682063139194078
0.6862562562562563 0.45925880401568592 0.57521327158948687 1.8137172724017723 0.69008318918918921 0.63950097770325387
0.6871521521521522 0.460938414817613 0.57596420275344185 1.8354481000614422 0.69098408108108111 0.64219484172693786
0.68804804804804809 0.46262414456891204 0.57671513391739682 1.8578836549945479 0.69188497297297302 0.6449023379796498
0.68894394394394398 0.46431602708044334 0.57746606508135179 1.8810701290861902 0.69278586486486493 0.64762358247230223
0.68983983983983987 0.46601409645784397 0.57821699624530665 1.9050584121817857 0.69368675675675684 0.65035869273609948
0.69073573573573577 0.46771838710493407 0.57896792740926162 1.9299047515815886 0.69458764864864875 0.6531077878491407
0.69163163163163166 0.46942893372717193 0.57971885857321659 1.9556715314813187 0.69548854054054055 0.65587098846360714
0.69252752752752755 0.47114577133516022 0.58046978973717156 1.9824281995286888 0.69638943243243245 0.65864841683355269
0.69342342342342345 0.47286893524820256 0.58122072090112642 2.0102523751284092 0.69729032432432436 0.66144019684330757
0.69431931931931934 0.47459846109791293 0.58197165206508139 2.0392311840296893 0.69819121621621627 0.66424645403651472
0.69521521521521523 0.47633438483187707 0.58272258322903636 2.0694628770051859 0.69909210810810818 0.66706731564581834
0.69611111111111112 0.47807674271736883 0.58347351439299133 2.1010588084297592 0.69999300000000009 0.66990291062321738
0.69700700700700702 0.47982557134512099 0.58422444555694619 2.1341458752706868 0.700893891891892 0.67275336967110511
0.69790290290290291 0.48158090763315137 0.58497537672090116 2.1688695513556784 0.70179478378378379 0.67561882527401063
0.6987987987987988 0.48334278883064685 0.58572630788485613 2.2053977002512593 0.7026956756756757 0.67849941173106842
0.6996946946946947 0.4851112525219044 0.58647723904881111 2.2439254195380971 0.70359656756756761 0.681395265189224
0.70059059059059059 0.48688633663033098 0.58722817021276597 2.2846812705236932 0.70449745945945952 0.68430652367720801
0.70148648648648648 0.48866807942250429 0.58797910137672094 2.32793539786628 0.70539835135135143 0.68723332714029384
0.70238238238238238 0.49045651951229335 0.58873003254067591 2.3740102718159735 0.70629924324324334 0.6901758174758601
0.70327827827827827 0.4922516958650423 0.58948096370463088 2.4232951402220739 0.70720013513513513 0.69313413856978312
0.70417417417417416 0.4940536478018166 0.59023189486858574 2.4762658424946262 0.70810102702702704 0.69610843633368458
0.70507007007007017 0.4958624150037142 0.59098282603254071 2.5335125654880093 0.70900191891891895 0.699098858743048
0.70596596596596606 0.49767803751624173 0.59173375719649568 2.5957796968070506 0.70990281081081086 0.70210555587624479
0.70686186186186195 0.4995005557537584 0.59248468836045065 2.6640247121622105 0.71080370270270277 0.70512867995448181
0.70775775775775784 0.50133001050398707 0.59323561952440551 2.7395081687616294 0.71170459459459467 0.70816838538270466
0.70865365365365374 0.50316644293259516 0.59398655068836048 2.8239368764527009 0.71260548648648658 0.7112248287914813
0.70954954954954963 0.50500989458784529 0.59473748185231545 2.919703070778457 0.71350637837837838 0.7142981690798943
0.71044544544544552 0.50686040740531879 0.59548841301627042 3.0303089739474118 0.71440727027027029 0.7173885674594731
0.71134134134134142 0.50871802371271169 0.59623934418022528 3.1611813738503165 0.7153081621621622 0.7204961874991932
0.71223723723723731 0.51058278623470599 0.59699027534418025 3.3214050782644216 0.71620905405405411 0.72362119517157775
0.7131331331331332 0.51245473809791542 0.59774120650813523 3.527992247507886 0.71710994594594601 0.72676375889992839
0.71402902902902909 0.51433392283591084 0.5984921376720902 3.8190639695842878 0.71801083783783792 0.72992404960672874
0.71492492492492499 0.51622038439432183 0.59924306883604506 4.3157474918844496 0.71891172972972983 0.73310224076324038
0.71582082082082088 0.51811416713602143 0.59999400000000003 7.8048238439686068 0.71981262162162163 0.73629850844034206
0.71671671671671677 0.52001531584639005 nan nan 0.72071351351351354 0.73951303136064261
0.71761261261261267 0.52192387573866428 nan nan 0.72161440540540545 0.74274599095190119
0.71850850850850856 0.52383989245937146 nan nan 0.72251529729729735 0.745997571401806
0.71940440440440445 0.52576341209384791 nan nan 0.72341618918918926 0.7492679597141455
0.72030030030030034 0.52769448117184914 nan nan 0.72431708108108117 0.7525573457664122
0.72119619619619624 0.52963314667324701 nan nan 0.72521797297297308 0.75586592236889183
0.72209209209209213 0.53157945603382095 nan nan 0.72611886486486488 0.75919388532527832
0.72298798798798802 0.53353345715113998 nan nan 0.72701975675675679 0.76254143349486159
0.72388388388388392 0.53549519839054338 nan nan 0.72792064864864869 0.76590876885634052
0.72477977977977981 0.53746472859121575 nan nan 0.7288215405405406 0.76929609657330944
0.7256756756756757 0.53944209707236213 nan nan 0.72972243243243251 0.77270362506147316
0.72657157157157159 0.54142735363948458 nan nan 0.73062332432432442 0.77613156605764688
0.72746746746746749 0.54342054859076094 nan nan 0.73152421621621622 0.77958013469059073
0.72836336336336338 0.54542173272352967 nan nan 0.73242510810810812 0.78304954955375006
0.72925925925925927 0.54743095734087999 nan nan 0.73332600000000003 0.78654003277995133
0.73015515515515517 0.54944827425835396 nan nan 0.73422689189189194 0.79005181011812264
0.73105105105105106 0.55147373581075698 nan nan 0.73512778378378385 0.79358511101210794
0.73194694694694695 0.55350739485908473 nan nan 0.73602867567567576 0.79714016868163773
0.73284284284284285 0.5555493047975637 nan nan 0.73692956756756767 0.80071722020553016
0.73373873873873874 0.55759951956081188 nan nan 0.73783045945945946 0.80431650660719833
0.73463463463463463 0.55965809363111851 nan nan 0.73873135135135137 0.80793827294254006
0.73553053053053052 0.56172508204584903 nan nan 0.73963224324324328 0.81158276839028443
0.73642642642642642 0.56380054040497229 nan nan 0.74053313513513519 0.81525024634488941
0.73732232232232242 0.56588452487872065 nan nan 0.7414340270270271 0.8189409645120691
0.73821821821821831 0.56797709221537573 nan nan 0.74233491891891901 0.8226551850070396
0.73911411411411421 0.57007829974919189 nan nan 0.74323581081081092 0.82639317445558347
0.7400100100100101 0.57218820540845383 nan nan 0.74413670270270271 0.83015520409802512
0.74090590590590599 0.5743068677236739 nan nan 0.74503759459459462 0.83394154989622016
0.74180180180180189 0.57643434583593045 nan nan 0.74593848648648653 0.83775249264366425
0.74269769769769778 0.57857069950535367 nan nan 0.74683937837837844 0.84158831807882772
0.74359359359359367 0.58071598911975542 nan nan 0.74774027027027035 0.84544931700183845
0.74448948948948956 0.5828702757034141 nan nan 0.74864116216216225 0.84933578539462484
0.74538538538538546 0.5850336209260113 nan nan 0.74954205405405405 0.85324802454464199
0.74628128128128135 0.58720608711172706 nan nan 0.75044294594594596 0.85718634117231829
0.74717717717717724 0.58938773724849502 nan nan 0.75134383783783787 0.86115104756234984
0.74807307307307314 0.5915786349974238 nan nan 0.75224472972972978 0.86514246169898312
0.74896896896896903 0.59377884470238385 nan nan 0.75314562162162169 0.86916090740543828
0.74986486486486492 0.59598843139976643 nan nan 0.75404651351351359 0.87320671448762299
0.75076076076076081 0.59820746082841947 nan nan 0.7549474054054055 0.87728021888228935
0.75165665665665671 0.60043599943975989 nan nan 0.7558482972972973 0.88138176280981173
0.7525525525525526 0.60267411440806995 nan nan 0.75674918918918921 0.8855116949317553
0.75344844844844849 0.6049218736409796 nan nan 0.75765008108108112 0.88967037051340658
0.75434434434434439 0.60717934579014088 nan nan 0.75855097297297303 0.89385815159146986
0.75524024024024028 0.60944660026209585 nan nan 0.75945186486486493 0.89807540714712453
0.75613613613613617 0.61172370722934521 nan nan 0.76035275675675684 0.90232251328463553
0.75703203203203207 0.61401073764161895 nan nan 0.76125364864864875 0.90659985341575455
0.75792792792792796 0.61630776323735736 nan nan 0.76215454054054055 0.91090781845012336
0.75882382382382385 0.61861485655540283 nan nan 0.76305543243243246 0.91524680699191785
0.75971971971971974 0.62093209094690982 nan nan 0.76395632432432437 0.91961722554298542
0.76061561561561564 0.62325954058747912 nan nan 0.76485721621621627 0.92401948871272799
0.76151151151151153 0.62559728048951602 nan nan 0.76575810810810818 0.92845401943500383
0.76240740740740742 0.62794538651482468 nan nan 0.76665900000000009 0.93292124919233888
0.76330330330330332 0.63030393538743812 nan nan 0.767559891891892 0.93742161824772552
0.76419919919919921 0.63267300470669241 nan nan 0.7684607837837838 0.94195557588434431
0.7650950950950951 0.63505267296054901 nan nan 0.7693616756756757 0.94652358065351994
0.76599099099099099 0.63744301953917293 nan nan 0.77026256756756761 0.95112610063124958
0.76688688688688689 0.63984412474876995 nan nan 0.77116345945945952 0.95576361368367913
0.76778278278278278 0.6422560698256915 nan nan 0.77206435135135143 0.96043660774188921
0.76867867867867867 0.64467893695081036 nan nan 0.77296524324324334 0.96514558108638882
0.76957457457457457 0.64711280926417791 nan nan 0.77386613513513514 0.96989104264173498
0.77047047047047057 0.64955777087996447 nan nan 0.77476702702702704 0.9746735122817175
0.77136636636636646 0.65201390690169247 nan nan 0.77566791891891895 0.979493521145546
0.77226226226226236 0.65448130343777 nan nan 0.77656881081081086 0.98435161196554888
0.77315815815815825 0.65696004761732885 nan nan 0.77746970270270277 0.98924833940686985
0.77405405405405414 0.65945022760637706 nan nan 0.77837059459459468 0.99418427041969526
0.77494994994995003 0.66195193262427066 nan nan 0.77927148648648659 0.999159984604581
0.77584584584584593 0.66446525296051684 nan nan 0.78017237837837838 1.0041760745914574
0.77674174174174182 0.66699027999191041 nan nan 0.78107327027027029 1.0092331464329374
0.77763763763763771 0.66952710620001754 nan nan 0.7819741621621622 1.0143318200125784
0.77853353353353361 0.67207582518900966 nan nan 0.78287505405405411 1.0194727294687831
0.7794294294294295 0.67463653170386195 nan nan 0.78377594594594602 1.0246565236350698
0.78032532532532539 0.67720932164891978 nan nan 0.78467683783783793 1.0298838664974748
0.78122122122122128 0.67979429210684539 nan nan 0.78557772972972983 1.0351554376698835
0.78211711711711718 0.68239154135795288 nan nan 0.78647862162162163 1.0404719328881549
0.78301301301301307 0.68500116889994322 nan nan 0.78737951351351354 1.0458340645239339
0.78390890890890896 0.68762327546804469 nan nan 0.78828040540540545 1.0512425621190871
0.78480480480480486 0.69025796305557396 nan nan 0.78918129729729736 1.0566981729417841
0.78570070070070075 0.6929053349349259 nan nan 0.79008218918918927 1.0622016625652742
0.78659659659659664 0.69556549567900117 nan nan 0.79098308108108117 1.0677538154704733
0.78749249249249254 0.69823855118308742 nan nan 0.79188397297297308 1.0733554356735597
0.78838838838838843 0.70092460868719997 nan nan 0.79278486486486488 1.0790073473798276
0.78928428428428432 0.70362377679889865 nan nan 0.79368575675675679 1.0847103956651238
0.79018018018018021 0.70633616551658962 nan nan 0.7945866486486487 1.0904654471862818
0.79107607607607611 0.70906188625332489 nan nan 0.79548754054054061 1.096273390922049
0.791971971971972 0.71180105186111531 nan nan 0.79638843243243251 1.1021351389460818
0.79286786786786789 0.71455377665576725 nan nan 0.79728932432432442 1.1080516272336975
0.79376376376376379 0.71732017644225676 nan nan 0.79819021621621622 1.1140238165041636
0.79465965965965968 0.72010036854065729 nan nan 0.79909110810810813 1.1200526931004207
0.79555555555555557 0.72289447181263344 nan nan 0.79999200000000004 1.12613926990825
0.79645145145145146 0.72570260668851727 nan nan 0.80089289189189194 1.1322845873170344
0.79734734734734736 0.72852489519498176 nan nan 0.80179378378378385 1.1384897142243828
0.79824324324324325 0.73136146098332599 nan nan 0.80269467567567576 1.1447557490870577
0.79913913913913914 0.73421242935839071 nan nan 0.80359556756756767 1.1510838210207648
0.80003503503503504 0.73707792730812216 nan nan 0.80449645945945947 1.157475090951589
0.80093093093093093 0.739958083533795 nan nan 0.80539735135135138 1.1639307528219929
0.80182682682682682 0.74285302848092194 nan nan 0.80629824324324328 1.1704520348545071
0.80272272272272271 0.74576289437086019 nan nan 0.80719913513513519 1.1770402008764791
0.80361861861861872 0.74868781523313832 nan nan 0.8081000270270271 1.1836965517094338
0.80451451451451461 0.75162792693852265 nan nan 0.80900091891891901 1.1904224266268679
0.8054104104104105 0.75458336723284269 nan nan 0.80990181081081092 1.1972192048845773
0.8063063063063064 0.75755427577159729 nan nan 0.81080270270270272 1.2040883073278748
0.80720220220220229 0.76054079415536235 nan nan 0.81170359459459462 1.2110311980803907
0.80809809809809818 0.76354306596602373 nan nan 0.81260448648648653 1.2180493863194699
0.80899399399399408 0.76656123680385857 nan nan 0.81350537837837844 1.2251444281435631
0.80988988988988997 0.76959545432548604 nan nan 0.81440627027027035 1.2323179285373727
0.81078578578578586 0.77264586828271686 nan nan 0.81530716216216226 1.2395715434409722
0.81168168168168175 0.77571263056232387 nan nan 0.81620805405405417 1.2469069819295746
0.81257757757757765 0.77879589522676096 nan nan 0.81710894594594596 1.2543260085111068
0.81347347347347354 0.78189581855585633 nan nan 0.81800983783783787 1.2618304455493456
0.81436936936936943 0.78501255908951262 nan nan 0.81891072972972978 1.2694221758209023
0.81526526526526533 0.78814627767143552 nan nan 0.81981162162162169 1.2771031452150636
0.81616116116116122 0.79129713749392938 nan nan 0.8207125135135136 1.2848753655861542
0.81705705705705711 0.79446530414378513 nan nan 0.82161340540540551 1.2927409177688771
0.81795295295295301 0.79765094564929462 nan nan 0.8225142972972973 1.3007019547679499
0.8188488488488489 0.80085423252842369 nan nan 0.82341518918918921 1.3087607051342622
0.81974474474474479 0.80407533783818297 nan nan 0.82431608108108112 1.3169194765407806
0.82064064064064068 0.80731443722522467 nan nan 0.82521697297297303 1.3251806595725857
0.82153653653653658 0.81057170897770803 nan nan 0.82611786486486494 1.3335467317465932
0.82243243243243247 0.81384733407847043 nan nan 0.82701875675675685 1.3420202617778616
0.82332832832832836 0.8171414962595418 nan nan 0.82791964864864875 1.3506039141108868
0.82422422422422426 0.82045438205804599 nan nan 0.82882054054054055 1.3593004537358664
0.82512012012012015 0.82378618087352928 nan nan 0.82972143243243246 1.3681127513117137
0.82601601601601604 0.82713708502676353 nan nan 0.83062232432432437 1.3770437886195748
0.82691191191191193 0.83050728982006339 nan nan 0.83152321621621628 1.3860966643727735
0.82780780780780783 0.83389699359917269 nan nan 0.83242410810810819 1.3952746004114913
0.82870370370370372 0.83730639781676119 nan nan 0.83332500000000009 1.4045809483131872
0.82959959959959961 0.84073570709758949 nan nan 0.834225891891892 1.4140191964526869
0.83049549549549551 0.84418512930538969 nan nan 0.8351267837837838 1.4235929775491383
0.8313913913913914 0.84765487561151887 nan nan 0.83602767567567571 1.4333060767407244
0.83228728728728729 0.85114516056544043 nan nan 0.83692856756756762 1.4431624402320011
0.83318318318318318 0.85465620216709437 nan nan 0.83782945945945952 1.4531661845633368
0.83407907907907908 0.85818822194121558 nan nan 0.83873035135135143 1.463321606556919
0.83497497497497497 0.86174144501366412 nan nan 0.83963124324324334 1.473633193999466
0.83587087087087097 0.86531610018983318 nan nan 0.84053213513513525 1.4841056371281234
0.83676676676676687 0.86891242003520042 nan nan 0.84143302702702705 1.4947438409931095
0.83766266266266276 0.87253064095810273 nan nan 0.84233391891891896 1.5055529387786695
0.83855855855855865 0.87617100329479292 nan nan 0.84323481081081086 1.5165383061728728
0.83945445445445455 0.87983375139686915 nan nan 0.84413570270270277 1.5277055768869749
0.84035035035035044 0.88351913372114799 nan nan 0.84503659459459468 1.5390606594364449
0.84124624624624633 0.88722740292206659 nan nan 0.84593748648648659 1.5506097553088265
0.84214214214214222 0.8909588159467009 nan nan 0.84683837837837839 1.562359378658257
0.84303803803803812 0.89471363413248617 nan nan 0.8477392702702703 1.574316377683221
0.84393393393393401 0.89849212330773442 nan nan 0.8486401621621622 1.586487957863189
0.8448298298298299 0.90229455389504742 nan nan 0.84954105405405411 1.598881707251548
0.8457257257257258 0.90612120101772142 nan nan 0.85044194594594602 1.6115056240471024
0.84662162162162169 0.90997234460925158 nan nan 0.85134283783783793 1.6243681466950315
0.84751751751751758 0.91384826952604337 nan nan 0.85224372972972984 1.6374781868009578
0.84841341341341348 0.91774926566344583 nan nan 0.85314462162162163 1.6508451651796245
0.84930930930930937 0.92167562807522307 nan nan 0.85404551351351354 1.6644790514034258
0.85020520520520526 0.92562765709658856 nan nan 0.85494640540540545 1.6783904072665492
0.85110110110110115 0.92960565847092869 nan nan 0.85584729729729736 1.692590434639434
0.85199699699699705 0.93360994348035142 nan nan 0.85674818918918927 1.7070910282566576
0.85289289289289294 0.93764082908019863 nan nan 0.85764908108108118 1.7219048340614234
0.85378878878878883 0.94169863803766396 nan nan 0.85854997297297309 1.7370453138237043
0.85468468468468473 0.94578369907467563 nan nan 0.85945086486486488 1.7525268168593366
0.85558058058058062 0.94989634701519199 nan nan 0.86035175675675679 1.76836465980756
0.85647647647647651 0.95403692293708542 nan nan 0.8612526486486487 1.7845752155785695
0.8573723723723724 0.95820577432877685 nan nan 0.86215354054054061 1.8011760127657894
0.8582682682682683 0.96240325525080861 nan nan 0.86305443243243252 1.818185847035896
0.85916416416416419 0.96662972650253842 nan nan 0.86395532432432443 1.8356249062712802
0.86006006006006008 0.97088555579415281 nan nan 0.86485621621621633 1.8535149115540996
0.86095595595595598 0.9751711179242053 nan nan 0.86575710810810813 1.871879276460986
0.86185185185185187 0.97948679496289093 nan nan 0.86665800000000004 1.8907432875985033
0.86274774774774776 0.98383297644128531 nan nan 0.86755889189189195 1.9101343098714045
0.86364364364364365 0.98821005954677787 nan nan 0.86845978378378386 1.930082020664506
0.86453953953953955 0.99261844932494869 nan nan 0.86936067567567576 1.9506186779674617
0.86543543543543544 0.99705855888814288 nan nan 0.87026156756756767 1.9717794285228512
0.86633133133133133 1.0015308096310089 nan nan 0.87116245945945947 1.9936026633879353
0.86722722722722723 1.0060356314532903 nan nan 0.87206335135135138 2.0161304299433556
0.86812312312312312 1.0105734629901519 nan nan 0.87296424324324329 2.0394089114556588
0.86901901901901912 1.0151447518503642 nan nan 0.8738651351351352 2.0634889879372973
0.86991491491491502 1.0197499548626543 nan nan 0.8747660270270271 2.0884268954244334
0.87081081081081091 1.0243895383305768 nan nan 0.87566691891891901 2.1142850051526976
0.8717067067067068 1.029063978296247 nan nan 0.87656781081081092 2.1411327497877877
0.87260260260260269 1.0337737608133173 nan nan 0.87746870270270272 2.1690477313263079
0.87349849849849859 1.0385193822295875 nan nan 0.87836959459459463 2.1981170551780935
0.87439439439439448 1.0433013494796555 nan nan 0.87927048648648654 2.2284389482082854
0.87529029029029037 1.048120180388046 nan nan 0.88017137837837844 2.2601247365055905
0.87618618618618627 1.052976403983261 nan nan 0.88107227027027035 2.2933012833304853
0.87708208208208216 1.0578705608232417 nan nan 0.88197316216216226 2.3281140220287715
0.87797797797797805 1.0628032033327273 nan nan 0.88287405405405417 2.3647307671280364
0.87887387387387395 1.0677748961530518 nan nan 0.88377494594594597 2.4033465562372838
0.87976976976976984 1.0727862165049176 nan nan 0.88467583783783788 2.4441898765459862
0.88066566566566573 1.0778377545647426 nan nan 0.88557672972972978 2.4875307800298043
0.88156156156156162 1.0829301138551839 nan nan 0.88647762162162169 2.5336916195074379
0.88245745745745752 1.0880639116504904 nan nan 0.8873785135135136 2.5830614918148607
0.88335335335335341 1.0932397793973618 nan nan 0.88827940540540551 2.6361160388598903
0.8842492492492493 1.0984583631520306 nan nan 0.88918029729729731 2.6934451841499598
0.8851451451451452 1.103720324034329 nan nan 0.89008118918918921 2.7557929561936003
0.88604104104104109 1.1090263386995318 nan nan 0.89098208108108112 2.8241163280240151
0.88693693693693698 1.1143770998288209 nan nan 0.89188297297297303 2.8996751309038333
0.88783283283283287 1.1197733166392601 nan nan 0.89278386486486494 2.984175086080878
0.88872872872872877 1.1252157154142171 nan nan 0.89368475675675685 3.0800067191384768
0.88962462462462466 1.1307050400552279 nan nan 0.89458564864864876 3.1906694039401855
0.89052052052052055 1.1362420526563497 nan nan 0.89548654054054055 3.3215848053048971
0.89141641641641645 1.1418275341021089 nan nan 0.89638743243243246 3.4818274961788211
0.89231231231231234 1.1474622846902218 nan nan 0.89728832432432437 3.688385796145262
0.89320820820820823 1.1531471247803307 nan nan 0.89818921621621628 3.9793094840155816
0.89410410410410412 1.1588828954700598 nan nan 0.89909010810810819 4.4753718017732416
0.89500000000000002 1.1646704592997987 nan nan 0.8999910000000001 7.8048238439686068

